Towards a complete stellar mass function of the Hyades. I. Pan-STARRS1 optical observations of the low-mass stellar content

The Hyades cluster is an ideal target to study the dynamical evolution of a star cluster over the entire mass range due to its intermediate age and proximity to the Sun. We wanted to extend the Hyades mass function towards lower masses down to 0.1 Msol and to use the full three-dimensional spatial information to characterize the dynamical evolution of the cluster. We performed a kinematic and photometric selection using the PPMXL and Pan-STARRS1 sky surveys, to search for cluster members up to 30 pc from the cluster centre. We determined our detection efficiency and field star contamination rate to derive the cluster luminosity and mass functions down to masses of 0.1 Msol. The thorough astrometric and photometric constraints minimized the contamination. A minimum spanning tree algorithm was used to quantify the mass segregation. We discovered 43 new Hyades member candidates with velocity perpendicular to the Hyades motion up to 2 km/s. They have mass estimates between 0.43 and 0.09 Msol, for a total mass of 10 Msol. This doubles the number of Hyades candidates with masses smaller than 0.15 Msol. We provide an additional list of 11 possible candidates with velocity perpendicular to the Hyades motion up to 4 km/s. The cluster is significantly mass segregated. The extension of the mass function towards lower masses provided an even clearer signature than estimated in the past. We also identified as likely Hyades member an L0 dwarf previously assumed to be a field dwarf. Finally we question the membership of a number of previously published candidates, including a L2.5-type dwarf.

==> table6.csv <==
#nb,rac,decc,rapm,decpm,MJDps,PPMXL_ID,flagXL,pmRA,epmRA,pmDE,epmDE,par,epar,rc,RV,Vtan,eVtan,Vperp,eVperp,mass,gmed,eg,rmed,er,imed,ei,zmed,ez,ymed,ey,gSD,egSD,rSD,erSD,iSD,eiSD,zSD,ezSD,Jc,eJc,Hc,eHc,Kc,eKc,W1,eW1,W2,eW2,W3,eW3,W4,eW4,Origin
548,71.9166164,-20.1760986,71.91690339,-20.17584503,55648.1052546,2529835875105901547,0,91.89,3.2,79.09,3.1,21.04,0.55,29.95,36.27,27.28,0.87,-1.46,0.87,0.45,0.0,0.0,13.765,0.006,0.0,0.0,14.134,0.006,11.91,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.35,0.022,9.731,0.022,9.471,0.02,9.308,0.023,9.203,0.02,9.077,0.026,8.608,-99.0,0
41427875,72.4634461,-16.5419261,72.46372184,-16.54166525,55656.9748958,2538152796041427875,0,90.07,4.1,74.23,4.1,21.7,0.8,26.73,37.6,25.46,1.1,-0.52,1.09,0.243454,0.0,0.0,0.0,0.0,13.924,0.01,13.451,0.004,12.932,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.677,0.023,11.039,0.024,10.77,0.022,10.589,0.023,10.443,0.02,10.333,0.046,9.54,-99.0,1
672,79.3185036,-16.3619186,79.31875607,-16.36169693,55644.2306019,2551710389825716588,0,87.99,3.6,76.47,3.5,24.53,0.75,26.86,39.56,22.25,0.84,-3.52,0.85,0.12,0.0,0.0,0.0,0.0,15.427,0.004,14.59,0.004,14.166,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.808,0.026,12.264,0.022,11.934,0.023,11.747,0.024,11.572,0.021,11.776,0.205,8.685,-99.0,0
232,65.0441067,-14.761,65.04468187,-14.76074659,55872.1829398,2533709438474536319,2,176.79,2.0,113.26,1.7,34.92,0.32,26.55,35.33,28.49,0.33,0.79,0.29,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.841,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.554,0.029,6.976,0.053,6.832,0.024,6.735,0.036,6.853,0.02,6.78,0.016,6.675,0.072,0
652,77.5616994,-14.6327039,77.56193298,-14.63253555,55676.0727315,2551991792111856068,0,60.89,4.9,61.48,4.7,18.51,1.03,29.44,39.61,22.16,1.51,0.03,1.51,0.18,0.0,0.0,0.0,0.0,15.189,0.004,14.32,0.004,13.906,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.577,0.022,11.986,0.023,11.632,0.022,11.439,0.023,11.251,0.021,10.803,0.079,8.805,-99.0,0
51740328,80.9092706,-14.0505944,80.90961975,-14.05006911,55647.7173148,2553255165351740328,0,107.03,5.6,147.14,5.6,42.3,1.3,29.72,40.6,20.32,0.78,1.48,0.76,0.0906938,0.0,0.0,0.0,0.0,17.596,0.007,16.157,0.004,15.17,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.084,0.024,12.22,0.022,11.638,0.027,11.156,0.023,10.864,0.02,10.498,0.072,8.913,-99.0,1
720,90.9840922,-13.950315,90.98415733,-13.94981185,55846.7636574,2774288773481995635,2,20.38,1.3,99.07,1.3,28.44,0.37,28.97,42.19,16.73,0.3,2.08,0.23,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.833,0.024,6.419,0.04,6.265,0.026,6.228,0.045,6.262,0.02,6.241,0.016,6.224,0.047,0
483,69.9358325,-13.2502156,69.93608788,-13.25002316,55765.5562153,2538546800335821340,0,90.72,3.2,59.79,3.2,20.26,0.6,25.01,37.6,25.43,0.94,-0.26,0.89,0.35,15.715,0.007,14.506,0.006,13.143,0.007,12.513,0.007,12.227,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.018,0.023,10.411,0.023,10.11,0.019,9.967,0.023,9.828,0.021,9.684,0.04,8.957,0.423,0
668,78.9467472,-12.3653492,78.94713754,-12.36515414,55877.3006713,2576595399413192749,2,76.41,1.4,84.95,1.4,26.53,0.33,24.17,40.56,20.37,0.31,1.34,0.31,1.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.82,0.027,6.4,0.031,6.28,0.033,6.204,0.049,6.253,0.021,6.253,0.017,6.233,0.047,0
593,73.6330811,-11.9140322,73.63343665,-11.91387057,55893.6035995,2563932939174052166,2,110.09,1.3,89.34,1.3,29.27,0.27,23.54,39.17,22.93,0.26,1.09,0.26,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.607,0.023,7.097,0.038,6.956,0.021,6.872,0.037,6.977,0.021,6.963,0.016,6.827,0.067,0
707,85.6374756,-11.8596139,85.63771697,-11.85928994,55743.9077893,2581512966282142438,0,71.51,3.6,103.32,3.4,34.92,0.96,27.66,42.06,17.06,0.59,-0.23,0.57,0.12,0.0,0.0,0.0,0.0,14.499,0.004,13.776,0.003,13.215,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.916,0.021,11.372,0.023,11.048,0.021,10.833,0.024,10.639,0.022,10.436,0.06,8.644,-99.0,0
183,63.7797925,-11.5376453,63.78013008,-11.53748141,55772.8690278,2558202350725550292,0,124.9,3.3,42.79,3.2,22.0,0.55,22.56,35.57,28.2,0.94,-3.75,0.78,0.7,14.938,0.01,0.0,0.0,0.0,0.0,12.909,0.01,11.41,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.903,0.023,8.261,0.071,8.004,0.033,7.88,0.022,7.951,0.019,7.857,0.019,7.703,0.155,0
532,71.6975386,-9.9299908,71.69781696,-9.92985568,55802.9271181,2565106503395563005,0,88.39,3.4,38.63,3.3,19.48,0.69,23.33,38.98,23.26,1.06,-3.18,0.94,0.28,16.647,0.005,15.406,0.005,13.887,0.007,13.434,0.004,12.839,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.541,0.026,11.003,0.022,10.689,0.023,10.501,0.024,10.337,0.021,10.376,0.081,8.898,-99.0,0
698,84.5398828,-9.8972794,84.54001586,-9.89710695,55684.4534954,2582951964252672554,0,43.17,3.4,61.21,3.3,21.64,0.97,25.28,42.33,16.37,0.91,1.16,0.89,0.27,16.505,0.008,15.256,0.007,13.725,0.006,13.019,0.004,12.769,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.397,0.023,10.798,0.025,10.518,0.021,10.364,0.024,10.157,0.02,10.134,0.086,8.466,0.274,0
671,79.1257739,-9.8306886,79.12594938,-9.83052025,55722.9685995,2578719584079210828,0,61.76,4.8,57.66,4.6,21.0,1.17,23.63,41.19,19.06,1.31,0.78,1.3,0.33,0.0,0.0,15.129,0.007,13.498,0.006,12.752,0.007,12.384,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.071,0.024,10.499,0.024,10.171,0.022,9.98,0.023,9.833,0.02,9.679,0.036,9.072,-99.0,0
718,89.8315881,-9.3093333,89.83181721,-9.30897617,40587.0,2584490136331326059,0,32.81,4.4,89.68,4.4,32.43,1.5,27.2,43.22,13.86,0.85,1.65,0.73,0.2,0.0,0.0,0.0,0.0,0.0,0.0,16.395,0.019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.975,0.026,10.405,0.024,10.124,0.023,9.958,0.024,9.772,0.019,9.658,0.042,9.089,-99.0,0
24,43.1573442,-9.2323281,43.15797202,-9.23216351,55725.7105324,1717176207238265353,2,188.17,2.0,67.45,2.0,24.86,0.25,26.77,24.91,37.95,0.52,3.65,0.41,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.007,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.433,0.029,7.951,0.0,7.629,0.0,7.514,0.034,7.544,0.027,7.533,0.023,7.467,0.149,0
12200065,38.9565872,-7.1892669,38.95744035,-7.18898096,55637.1809607,1714167211212200065,0,283.52,5.4,82.29,5.4,35.4,0.6,29.06,22.5,39.43,0.99,3.0,0.76,0.110708,19.481,0.012,18.03,0.011,15.677,0.007,14.559,0.004,13.956,0.005,19.4432621002,0.016,18.0400905609,0.007,15.6950778961,0.004,14.5697965622,0.004,12.452,0.029,11.825,0.022,11.43,0.025,11.191,0.022,10.972,0.021,10.646,0.061,9.012,-99.0,1
122,60.6155169,-7.1579603,60.61595516,-7.15778098,55733.4856713,2511738993147782613,0,140.22,5.0,45.32,4.8,24.15,0.82,19.39,34.98,28.92,1.32,-0.79,1.04,0.19,0.0,0.0,15.918,0.005,14.29,0.005,13.478,0.004,13.186,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.846,0.026,11.237,0.022,10.927,0.021,10.733,0.022,10.563,0.021,10.376,0.065,8.817,-99.0,0
168,63.2291597,-5.3012892,63.22964203,-5.30120548,40587.0,2519159146518155165,1,129.51,4.6,28.14,4.6,23.12,0.81,17.62,36.48,27.01,1.29,-3.0,1.01,0.3,15.797,0.01,14.569,0.004,0.0,0.0,12.481,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.943,0.023,10.396,0.022,10.123,0.024,9.952,0.023,9.773,0.02,9.644,0.038,9.12,-99.0,0
2992474,70.1052164,-4.6222108,70.10540797,-4.62209242,55898.1028704,2572152351602992474,0,62.85,5.2,32.23,5.2,14.8,1.1,29.98,39.4,22.59,2.19,2.1,1.9,0.140159,20.043,0.022,18.607,0.016,16.586,0.008,15.626,0.005,15.142,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.7,0.029,13.094,0.023,12.744,0.033,12.551,0.023,12.373,0.025,12.498,0.398,8.79,-99.0,1
62368274,73.4204831,-4.4759914,73.42070174,-4.47585615,55691.8683681,2573311623662368274,0,81.8,4.1,40.24,4.1,21.1,1.0,17.96,40.5,20.43,1.2,0.69,1.05,0.186951,17.658,0.009,16.334,0.008,14.696,0.007,13.935,0.01,13.572,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.289,0.024,11.662,0.025,11.345,0.021,11.175,0.023,10.987,0.021,10.925,0.098,9.046,-99.0,1
675,80.0666539,-4.2394347,80.06686353,-4.23926915,55799.2715278,2586920219123829798,0,66.16,3.3,42.29,3.3,23.12,0.97,19.29,42.44,16.1,0.85,0.35,0.8,0.48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.484,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.952,0.024,9.307,0.022,9.075,0.024,8.937,0.023,8.85,0.02,8.824,0.033,8.453,-99.0,0
655,77.6264639,-3.8801036,77.62659122,-3.88003177,55370.1336921,2585898990342066898,0,55.99,4.9,19.28,4.7,15.84,1.31,27.37,41.87,17.53,1.92,-2.58,1.61,0.17,18.606,0.009,17.271,0.006,15.496,0.007,14.651,0.004,14.249,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.891,0.022,12.297,0.025,11.989,0.026,11.848,0.024,11.644,0.023,12.36,0.371,9.241,-99.0,0
423,68.3132147,-3.7911283,68.31340547,-3.79110581,55808.9554282,2569191706449626381,0,79.79,3.6,23.26,3.5,16.72,0.72,23.12,38.81,23.53,1.38,-1.27,1.08,0.2,18.155,0.011,16.877,0.008,15.116,0.007,14.231,0.007,13.893,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.535,0.026,11.97,0.026,11.621,0.028,11.43,0.023,11.258,0.022,11.239,0.131,9.044,-99.0,0
613,74.6091617,-3.7328856,74.60941192,-3.73277808,55254.1182639,2573709480245769926,2,76.3,0.8,48.58,0.6,21.81,0.19,17.4,41.01,19.45,0.22,2.92,0.17,1.34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.982,0.023,5.709,0.031,5.627,0.017,5.587,0.062,5.475,0.03,5.646,0.015,5.546,0.034,0
620,74.994,-3.5533894,74.99422409,-3.55327234,55704.9369676,2573734972472180877,0,75.47,3.3,44.96,3.3,21.6,0.82,17.44,41.16,19.14,0.94,2.29,0.84,0.53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.759,0.021,9.199,0.026,8.906,0.023,8.775,0.024,8.663,0.02,8.518,0.023,8.322,0.233,0
8,33.4669031,-3.5165336,33.46765025,-3.51642803,55683.2123032,1707862845404672118,0,250.98,3.6,31.44,3.5,29.13,0.41,29.14,19.16,41.15,0.82,-1.29,0.58,0.17,17.572,0.006,16.243,0.005,14.389,0.007,13.5,0.003,13.046,0.004,17.5475082397,0.006,16.3032951355,0.005,14.4006614685,0.004,13.5127038956,0.004,11.693,0.024,11.099,0.022,10.801,0.023,10.593,0.023,10.403,0.021,10.219,0.05,8.835,-99.0,0
540,71.8139378,-3.3945939,71.81420976,-3.39443379,55650.5473032,2574112098864262726,0,81.92,4.8,36.38,4.7,20.04,1.07,17.6,40.14,21.18,1.5,1.08,1.25,0.15,18.568,0.017,17.238,0.006,15.339,0.006,14.466,0.004,14.018,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.669,0.027,12.09,0.027,11.742,0.023,11.565,0.023,11.337,0.022,11.513,0.189,8.674,-99.0,0
57,51.2628847,-3.1389858,51.26341447,-3.13886216,55730.9715972,2501381325607928590,0,185.58,3.5,32.0,3.4,26.66,0.5,20.27,30.67,33.46,0.86,-1.24,0.63,0.41,0.0,0.0,0.0,0.0,0.0,0.0,12.289,0.01,11.588,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.06,0.023,9.452,0.022,9.197,0.02,9.063,0.022,8.945,0.019,8.831,0.026,9.105,0.514,0
715,88.6654433,-2.8063031,88.66550149,-2.80622871,55285.0837269,2593291259841708019,0,28.19,3.2,24.51,3.2,17.14,1.47,28.57,44.21,10.29,1.08,-0.87,1.09,0.41,15.366,0.01,14.139,0.01,0.0,0.0,12.88,0.007,12.225,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.044,0.024,10.388,0.023,10.169,0.023,10.021,0.023,9.919,0.019,9.982,0.087,8.802,-99.0,0
611,74.5570811,-2.7741114,74.55731537,-2.77401206,55648.306956,2575263354337054363,0,67.9,4.9,20.14,4.8,17.4,1.21,21.74,41.12,19.21,1.79,-1.85,1.44,0.24,0.0,0.0,0.0,0.0,0.0,0.0,13.855,0.007,13.391,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.056,0.022,11.44,0.022,11.166,0.023,10.966,0.023,10.818,0.019,10.606,0.081,9.045,-99.0,0
685,81.2843822,-2.203,81.2844962,-2.20295582,55121.7440857,2588902665757889249,1,43.02,3.6,24.5,3.5,16.12,1.17,26.92,42.99,14.55,1.35,0.38,1.21,0.33,17.029,0.011,15.773,0.007,0.0,0.0,13.445,0.005,12.956,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.645,0.024,11.084,0.022,10.743,0.019,10.566,0.023,10.392,0.02,9.943,0.048,8.096,0.206,0
15724709,60.8216381,-1.8217011,60.82207934,-1.82155607,55762.5138194,2521072564028300308,0,146.81,3.8,41.01,3.8,25.9,0.6,16.29,35.8,27.87,0.95,1.19,0.73,0.201337,17.027,0.008,15.737,0.005,14.066,0.006,13.274,0.004,12.901,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.602,0.022,10.988,0.022,10.748,0.023,10.533,0.023,10.353,0.021,10.102,0.057,8.535,-99.0,1
680,80.7935103,-1.6977653,80.79370303,-1.69766628,55663.7416204,2589096480431010118,0,61.24,4.7,24.95,4.7,21.26,1.51,18.5,42.94,14.71,1.38,-1.02,1.19,0.6,13.134,0.007,0.0,0.0,0.0,0.0,11.685,0.006,12.654,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.445,0.024,8.784,0.057,8.6,0.019,8.455,0.023,8.463,0.02,8.357,0.023,8.276,0.226,0
164,63.0573556,-1.5652122,63.05775971,-1.56503279,55843.3042245,2521810666782960740,0,121.9,3.4,48.39,3.3,23.27,0.61,14.89,36.89,26.45,0.94,3.74,0.73,0.2,0.0,0.0,0.0,0.0,0.0,0.0,13.393,0.005,13.051,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.72,0.024,11.17,0.022,10.911,0.024,10.711,0.024,10.504,0.021,10.275,0.06,8.533,-99.0,0
395,67.7170194,-1.2130567,67.71742813,-1.21293034,55746.7049537,2571120141699063334,0,128.73,3.7,36.54,3.6,27.1,0.75,15.97,38.89,23.41,0.88,0.37,0.67,0.2,0.0,0.0,0.0,0.0,0.0,0.0,13.13,0.007,12.777,0.005,16.9293174744,0.005,15.6995983124,0.003,13.9610338211,0.003,13.1268968582,0.003,11.403,0.023,10.83,0.024,10.527,0.02,10.373,0.024,10.188,0.02,10.046,0.05,8.588,-99.0,0
52617365,71.9777781,-0.7933706,71.97805399,-0.79327476,55567.8950926,2574864456852617365,0,75.79,5.4,33.95,5.4,19.0,1.2,16.72,40.5,20.48,1.8,2.8,1.49,0.103273,0.0,0.0,20.393,0.057,17.677,0.013,16.364,0.005,15.673,0.012,21.7164840698,0.076,20.2796039581,0.031,17.6950836182,0.007,16.3477458954,0.007,14.063,0.029,13.437,0.035,12.994,0.025,12.79,0.024,12.572,0.026,12.23,0.393,8.933,-99.0,1
694,83.2265781,-0.7894892,83.22683625,-0.78939192,40587.0,2592531514151919221,0,39.57,8.4,15.16,8.4,15.65,3.12,28.37,43.56,12.76,3.34,-1.37,2.88,0.71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.493,0.022,8.855,0.04,8.702,0.023,8.543,0.023,8.632,0.019,8.197,0.03,7.041,0.093,0
670,79.1063789,-0.5216017,79.10659233,-0.52152825,55631.8327315,2588403431884828642,0,68.69,3.5,29.6,3.5,22.84,1.07,16.54,42.66,15.51,0.96,0.59,0.81,0.23,0.0,0.0,15.66,0.007,0.0,0.0,13.228,0.004,12.888,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.595,0.026,10.973,0.024,10.687,0.023,10.513,0.024,10.316,0.021,10.284,0.059,8.97,-99.0,0
577,72.747815,-0.1396561,72.74805311,-0.13959942,55501.8717245,2575681714106701307,0,87.07,3.6,26.71,3.5,21.76,0.86,14.24,40.83,19.83,1.07,0.53,0.82,0.21,0.0,0.0,0.0,0.0,0.0,0.0,13.391,0.005,13.058,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.858,0.024,11.185,0.024,10.953,0.023,10.785,0.023,10.612,0.02,10.417,0.071,8.58,-99.0,0
687,81.5654569,0.5629089,81.56559667,0.56296327,55254.9442245,2973838115103069973,0,54.02,3.5,22.22,3.5,20.51,1.23,17.92,43.34,13.5,1.08,0.38,0.9,0.23,17.021,0.012,15.75,0.01,0.0,0.0,13.372,0.006,13.031,0.005,16.9383239746,0.005,15.7356987,0.005,14.1242084503,0.005,13.3594503403,0.004,11.716,0.022,11.139,0.022,10.898,0.019,10.698,0.022,10.516,0.022,10.207,0.056,8.642,-99.0,0
19936090,46.0085733,0.7642192,46.00937818,0.76432888,55763.7008102,2882729752419936090,0,249.25,4.0,32.08,4.0,33.3,0.5,23.49,27.9,35.77,0.8,-0.27,0.58,0.146022,18.291,0.015,16.906,0.011,14.823,0.005,13.855,0.004,13.303,0.004,18.2036571503,0.007,16.8861923218,0.005,14.8158073425,0.004,13.8108778,0.004,11.806,0.026,11.216,0.027,10.884,0.024,10.703,0.023,10.507,0.021,10.286,0.067,8.995,0.499,1
654,77.6163908,1.1522206,77.61653727,1.1522755,55104.319213,2972619576014003045,0,45.42,3.5,19.69,3.5,14.38,1.03,29.65,42.41,16.17,1.55,2.22,1.27,0.44,16.027,0.007,14.815,0.007,0.0,0.0,12.775,0.007,12.54,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.181,0.024,10.642,0.029,10.326,0.025,10.13,0.024,9.981,0.021,9.93,0.046,8.806,-99.0,0
10,34.1975636,1.2125975,34.19820809,1.21268166,55720.4026852,2094709661890566576,0,199.24,3.5,12.62,3.5,23.23,0.41,27.73,20.14,40.68,1.01,-2.22,0.72,0.5,14.253,0.005,13.089,0.007,0.0,0.0,0.0,0.0,13.105,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.786,0.027,9.21,0.023,8.948,0.021,8.814,0.024,8.655,0.021,8.572,0.021,8.362,0.218,0
692,83.0369058,1.640065,83.03700254,1.64014732,55177.7205208,2977065949451358181,0,47.89,3.4,15.12,3.4,19.56,1.32,18.98,43.73,12.17,1.11,-0.31,0.89,0.22,17.293,0.012,16.033,0.011,14.437,0.007,13.767,0.006,13.306,0.004,17.2972297668,0.005,16.0417385101,0.004,14.406627655,0.003,13.6409072876,0.004,12.024,0.026,11.42,0.024,11.1,0.022,10.968,0.023,10.808,0.021,11.184,0.187,9.026,-99.0,0
57282155,80.4142344,1.7491044,80.41436326,1.74911641,55262.4389005,2973761013257282155,0,50.94,3.9,6.48,3.9,17.1,1.3,21.64,43.2,14.04,1.5,-2.19,1.13,0.402772,0.0,0.0,14.763,0.007,13.347,0.01,12.686,0.004,12.365,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.101,0.024,10.513,0.022,10.273,0.019,10.076,0.023,9.925,0.021,9.741,0.039,9.23,-99.0,1
89445239,80.4052053,1.7576586,80.40533033,1.7576782,55248.3482407,2973760853889445239,0,52.64,3.9,8.44,3.9,17.9,1.3,19.99,43.2,14.04,1.43,-1.71,1.09,0.232527,0.0,0.0,16.477,0.008,14.741,0.007,13.888,0.004,13.495,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.172,0.024,11.6,0.023,11.282,0.027,11.099,0.022,10.901,0.021,10.734,0.082,9.167,-99.0,1
689,82.1980861,1.8687733,82.19821058,1.86881603,55686.0182523,2974418594599259996,0,55.67,4.7,25.21,4.7,22.6,1.75,16.63,43.57,12.72,1.32,1.57,1.09,0.27,16.095,0.011,0.0,0.0,13.429,0.01,12.797,0.007,12.525,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.231,0.023,10.635,0.022,10.399,0.022,10.25,0.027,10.108,0.025,9.946,0.053,9.011,-99.0,0
99624511,82.7044069,1.9849469,82.70439824,1.98490946,54846.0703125,2974441445855714105,0,37.86,3.9,11.49,3.9,15.2,1.5,28.17,43.7,12.33,1.65,-0.12,1.31,0.187154,0.0,0.0,0.0,0.0,15.365,0.01,14.683,0.01,14.352,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.009,0.03,12.409,0.031,12.055,0.031,11.898,0.024,11.533,0.022,9.662,0.044,8.163,0.256,1
515,70.8206944,2.0072836,70.82092773,2.00733642,55725.9295486,2959526856534868641,0,87.93,3.6,21.24,3.6,20.57,0.82,12.72,40.33,20.82,1.15,1.12,0.86,0.41,0.0,0.0,0.0,0.0,0.0,0.0,12.143,0.007,12.492,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.638,0.026,10.035,0.026,9.741,0.026,9.518,0.023,9.349,0.02,9.182,0.037,8.306,-99.0,0
497,70.1770175,2.2311147,70.17757819,2.23126937,55964.3437847,2959488509093232032,2,170.55,1.6,49.37,1.6,39.4,0.36,22.73,40.11,21.24,0.27,2.33,0.2,0.64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.894,0.023,7.255,0.047,7.032,0.017,6.904,0.03,6.874,0.021,6.799,0.015,6.697,0.057,0
693,83.1269806,2.6483975,83.12695812,2.64843231,53887.9140857,2977493649067372114,2,36.57,1.3,13.22,1.4,15.48,0.52,27.12,43.81,11.87,0.54,0.89,0.46,1.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.611,0.019,6.485,0.031,6.37,0.024,6.328,0.046,6.38,0.021,6.386,0.014,6.327,0.051,0
222,64.6810239,3.2549203,64.68148303,3.25502103,55640.8092708,2956702557249432981,1,139.26,3.7,8.24,3.6,26.57,0.71,13.21,37.99,24.84,0.93,-1.6,0.65,0.14,0.0,0.0,0.0,0.0,0.0,0.0,14.005,0.005,13.596,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.183,0.027,11.614,0.024,11.285,0.023,11.067,0.023,10.872,0.021,10.781,0.096,8.855,-99.0,0
240,65.267125,3.2687678,65.26753437,3.26886073,55733.5121528,2956912283042571109,2,136.75,1.3,16.13,1.3,26.7,0.25,13.25,38.24,24.45,0.32,-0.17,0.23,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.655,0.021,7.169,0.046,7.068,0.027,6.971,0.034,7.047,0.021,7.027,0.016,7.11,0.09,0
253,65.6043208,3.6189547,65.60475853,3.61905187,55808.2493518,2956929612482066625,0,139.46,9.2,31.1,8.5,27.84,1.8,14.0,38.4,24.2,2.19,2.52,1.5,0.42,14.675,0.007,0.0,0.0,0.0,0.0,0.0,0.0,13.386,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.857,0.026,9.259,0.026,9.002,0.019,8.874,0.024,8.729,0.022,8.559,0.023,8.033,0.184,0
528,71.5783078,3.6363367,71.57875191,3.63637552,55636.0479282,2961425948073408622,2,93.69,2.6,13.29,2.0,22.31,0.61,11.05,40.69,20.11,0.77,0.19,0.44,0.73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.57,0.018,7.984,0.036,7.826,0.02,7.765,0.024,7.821,0.02,7.793,0.02,7.759,0.205,0
696,84.1798825,3.7748142,84.18001816,3.77484891,55102.5299768,2979210294550816043,0,33.93,3.7,11.19,3.7,15.48,1.61,27.17,44.07,10.88,1.55,1.14,1.21,0.34,0.0,0.0,0.0,0.0,13.785,0.007,13.19,0.007,12.873,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.612,0.024,11.032,0.022,10.773,0.019,10.595,0.024,10.449,0.02,10.357,0.082,9.075,-99.0,0
9,33.7357839,3.7860836,33.73640938,3.78616794,55715.6005787,2096867583165681477,0,191.74,3.5,14.07,3.5,22.36,0.41,27.57,20.01,40.74,1.05,-0.92,0.75,0.43,14.976,0.005,13.779,0.006,0.0,0.0,0.0,0.0,11.561,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.281,0.027,9.729,0.026,9.465,0.023,9.274,0.024,9.101,0.02,8.99,0.024,8.762,0.301,0
636,75.8295003,3.8403311,75.82975308,3.84038583,55757.3084491,2962627961948708013,0,77.77,3.7,20.59,3.6,22.21,1.03,12.36,42.06,17.05,1.1,2.02,0.8,0.16,17.936,0.01,16.57,0.005,14.811,0.005,14.009,0.007,13.618,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.279,0.024,11.691,0.026,11.423,0.021,11.2,0.024,11.021,0.022,10.855,0.108,9.028,-99.0,0
84,57.6164797,4.1125922,57.61691557,4.11262436,55737.6846759,2904205561208001115,1,138.76,3.7,-0.39,3.7,22.4,0.6,12.51,34.72,29.23,1.11,-2.82,0.79,0.24,16.426,0.011,15.223,0.01,13.782,0.007,13.075,0.004,12.776,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.456,0.021,10.901,0.023,10.627,0.022,10.498,0.023,10.345,0.019,10.488,0.13,8.848,-99.0,0
505,70.4448447,4.4366786,70.44519139,4.43675802,55849.3412963,2961341109127783610,0,83.87,3.5,22.35,3.5,19.49,0.8,11.87,40.32,20.84,1.19,3.36,0.88,0.5,14.656,0.007,13.586,0.007,0.0,0.0,13.714,0.007,11.789,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.205,0.027,9.609,0.027,9.348,0.021,9.168,0.022,9.058,0.021,8.996,0.031,8.342,0.267,0
471,69.4926733,4.6697775,69.49299784,4.66982605,55684.1212963,2961293353274643366,2,92.37,1.8,8.72,1.8,20.47,0.4,10.47,39.98,21.49,0.59,0.06,0.42,0.7,12.692,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.96,0.029,8.312,0.046,8.149,0.029,8.059,0.023,8.124,0.02,8.036,0.021,7.928,0.202,0
297,66.1801036,4.6999422,66.18048225,4.70001512,55819.556875,2957168774340925993,2,98.01,1.1,-2.48,1.0,19.45,0.22,11.43,38.68,23.74,0.38,-2.66,0.25,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.563,0.027,7.209,0.047,7.032,0.026,6.773,0.034,6.955,0.019,6.958,0.015,7.022,0.114,0
623,75.2036956,4.7331139,75.20377285,4.73327995,55972.3419907,2962747272834690255,2,73.43,2.0,10.69,1.2,20.16,0.54,12.43,41.91,17.43,0.66,0.76,0.3,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.113,0.023,7.692,0.036,7.589,0.026,7.509,0.025,7.562,0.02,7.541,0.018,7.63,0.149,0
500,70.2383817,4.848485,70.2386247,4.84850532,55706.2217708,2961371878045344513,0,74.09,3.7,5.68,3.6,16.81,0.84,17.28,40.26,20.96,1.47,-0.21,1.02,0.23,18.022,0.01,16.676,0.008,14.853,0.007,14.124,0.004,13.558,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.236,0.021,11.602,0.028,11.353,0.021,11.113,0.024,10.925,0.022,10.845,0.107,8.452,-99.0,0
470,69.4337878,4.9018442,69.43406521,4.9019015,55760.5133218,2958299789985832510,0,94.36,3.4,10.98,3.4,20.92,0.75,9.96,39.97,21.51,1.08,0.69,0.78,0.4,15.339,0.007,14.155,0.007,13.596,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.62,0.024,10.033,0.022,9.749,0.024,9.626,0.023,9.497,0.02,9.385,0.038,8.272,-99.0,0
63,53.2720939,4.9581156,53.27242605,4.95823496,55863.7716435,2903180729125461684,2,118.22,5.5,21.49,4.0,17.86,0.82,18.59,32.46,31.72,2.05,3.3,1.1,0.69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.343,0.024,8.696,0.044,8.49,0.023,8.337,0.023,8.383,0.019,8.333,0.029,8.939,0.528,0
321,66.48891,5.1501436,66.4887481,5.15010055,54050.8537847,2958312115816975462,2,95.85,0.7,3.98,0.5,19.33,0.14,11.25,38.83,23.51,0.24,-0.76,0.12,1.31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.415,0.03,6.213,0.051,6.11,0.021,6.127,0.049,6.056,0.022,6.124,0.016,5.74,0.037,0
173,63.6101572,5.1805714,63.61042498,5.18073234,55381.6645833,2957189261211206257,2,88.12,1.2,13.18,1.2,16.57,0.22,17.87,37.61,25.42,0.48,1.96,0.35,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.934,0.021,7.52,0.026,7.425,0.02,7.387,0.025,7.46,0.02,7.426,0.016,7.445,0.118,0
661,78.0666617,5.3696586,78.06679426,5.36967716,55179.6897338,2975480063094837427,0,50.3,3.8,5.49,3.7,15.68,1.18,22.85,42.74,15.29,1.62,0.45,1.13,0.28,17.182,0.008,15.9,0.007,0.0,0.0,13.593,0.005,13.337,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.001,0.024,11.406,0.027,11.108,0.019,10.956,0.022,10.79,0.022,11.102,0.145,9.071,-99.0,0
410,68.0200361,5.4100414,68.02049839,5.41007515,55483.5351273,2958619977903662003,2,113.43,0.7,8.55,0.5,24.01,0.15,9.86,39.44,22.46,0.19,0.19,0.1,1.44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.593,0.024,5.385,0.02,5.333,0.021,5.345,0.072,5.104,0.035,5.369,0.015,5.336,0.032,0
702,84.9333497,5.4250533,84.93345528,5.42506668,55370.2090393,2979980952606486614,0,42.17,3.6,6.49,3.6,19.98,1.69,17.77,44.25,10.11,1.2,0.51,0.87,0.34,15.897,0.007,14.672,0.005,13.285,0.004,12.623,0.01,12.853,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.11,0.026,10.507,0.026,10.213,0.025,9.98,0.023,9.839,0.021,9.586,0.041,8.351,0.255,0
159,62.8345067,5.5230494,62.83494279,5.52310812,55242.2684144,2909162185479176167,2,146.55,0.6,5.83,0.5,26.83,0.11,12.53,37.27,25.9,0.15,-0.6,0.09,1.56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.062,0.017,4.995,0.118,4.821,0.021,4.805,0.084,4.568,0.044,4.856,0.015,4.796,0.026,0
660,77.9811425,5.7160733,77.98122435,5.71606412,54759.3411921,2975512100093133148,2,44.85,1.8,6.82,1.8,13.97,0.56,29.54,42.72,15.33,0.86,1.36,0.62,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.822,0.041,8.415,0.031,8.245,0.034,8.203,0.024,8.282,0.019,8.208,0.021,7.965,0.195,0
61085193,71.0616097,5.7325922,71.06194322,5.73261602,55802.2231829,2962005380161085193,0,77.01,5.3,0.73,5.3,17.9,1.2,13.98,40.6,20.33,1.98,-0.97,1.4,0.129089,21.972,0.193,20.071,0.028,17.462,0.006,16.081,0.006,15.35,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.668,0.023,12.977,0.03,12.522,0.03,12.282,0.024,12.036,0.025,12.209,0.469,8.806,-99.0,1
713,88.2229303,5.7747886,88.22306822,5.77482915,55861.891088,2981113169022131234,1,30.17,3.8,1.33,3.6,18.94,2.38,21.07,44.76,7.55,1.34,-0.38,0.91,0.58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.43,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.756,0.021,9.133,0.024,8.942,0.023,8.778,0.024,8.824,0.02,8.82,0.033,8.238,-99.0,0
622,75.049785,5.8554922,75.04999378,5.85550486,55419.097338,2963154368063590662,0,69.17,3.5,9.72,3.4,18.88,0.95,13.3,41.89,17.48,1.24,1.5,0.86,0.34,16.411,0.008,15.171,0.007,13.608,0.004,12.912,0.005,12.535,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.236,0.024,10.625,0.022,10.367,0.021,10.183,0.024,10.02,0.021,9.908,0.05,8.714,-99.0,0
72,55.0314953,5.87459,55.03175344,5.87459709,53427.2612269,2909678804008300423,2,113.76,1.5,3.12,1.5,17.57,0.23,17.8,33.45,30.68,0.57,-0.95,0.41,0.96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.138,0.026,7.672,0.027,7.525,0.027,7.437,0.027,7.447,0.02,7.401,0.018,7.147,0.088,0
89385973,41.5521853,5.9405908,41.55262452,5.94056541,55704.5837153,2121260683689385973,0,145.72,4.0,5.28,4.0,18.4,0.5,25.01,25.4,37.59,1.46,-1.23,1.03,0.241966,17.515,0.007,16.247,0.004,14.565,0.007,13.756,0.004,13.392,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.044,0.022,11.425,0.026,11.141,0.021,10.971,0.023,10.795,0.021,10.949,0.108,9.069,-99.0,1
569,72.4670711,6.1093494,72.46736265,6.10937078,55725.0808796,2962196680845235991,0,93.41,3.5,9.65,3.5,22.99,0.86,9.68,41.07,19.33,1.02,1.15,0.73,0.39,15.342,0.007,14.11,0.007,0.0,0.0,12.299,0.007,11.87,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.461,0.021,9.886,0.026,9.627,0.022,9.442,0.023,9.275,0.02,9.169,0.029,8.939,0.452,0
710,87.7253825,6.1567208,87.72537831,6.15680806,54797.1071528,2980942480330598172,2,26.16,1.9,5.75,1.9,15.83,1.14,27.19,44.69,7.91,0.8,1.31,0.58,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.17,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.873,0.027,8.457,0.036,8.277,0.018,8.231,0.024,8.312,0.021,8.232,0.023,7.727,0.161,0
110,59.8123931,6.2278961,59.81275189,6.2279179,55768.7938426,2914133026665716659,0,107.14,3.6,11.49,3.6,18.34,0.61,13.79,35.88,27.8,1.31,1.65,0.94,0.3,16.509,0.008,15.288,0.007,13.818,0.007,13.117,0.004,12.9,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.554,0.023,10.981,0.025,10.684,0.025,10.521,0.022,10.377,0.021,10.365,0.068,8.48,-99.0,0
616,74.8211786,6.4308928,74.82138814,6.43076803,55645.5708565,2963258199027279858,2,62.94,1.8,-1.37,1.8,16.91,0.48,17.3,41.83,17.63,0.71,-0.91,0.5,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.267,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.559,0.03,7.947,0.042,7.793,0.027,7.7,0.023,7.775,0.018,7.724,0.019,7.538,0.152,0
542,71.8271206,6.4532108,71.82742186,6.45311218,55627.0082407,2962161284039940480,2,107.73,1.9,10.09,1.9,25.89,0.46,11.33,40.86,19.77,0.49,1.23,0.35,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.651,0.023,8.025,0.053,7.875,0.026,7.756,0.024,7.823,0.02,7.737,0.018,7.789,0.145,0
640,76.4182408,6.4651756,76.4183698,6.46526787,54602.1901505,2975360491460225325,2,69.92,3.3,3.68,1.9,20.16,0.95,11.9,42.3,16.46,1.1,0.42,0.45,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.127,0.027,7.631,0.031,7.518,0.021,7.378,0.023,7.451,0.02,7.411,0.015,7.129,0.093,0
69,54.5297889,6.5738436,54.53030785,6.57382361,55712.8536458,2909753271357869055,0,180.75,3.8,8.57,3.7,27.72,0.58,15.28,33.2,30.95,0.92,0.05,0.63,0.16,17.745,0.006,16.428,0.005,14.572,0.006,13.684,0.005,13.264,0.004,17.7372817993,0.006,16.4531288147,0.004,14.5826005936,0.003,13.6835432053,0.004,11.893,0.022,11.322,0.035,10.996,0.023,10.794,0.023,10.612,0.022,10.64,0.099,8.915,-99.0,0
441,68.6628583,6.6338956,68.66309319,6.63390713,55778.7358218,2958794577799187390,0,72.07,3.5,5.97,3.5,15.58,0.75,20.32,39.71,21.98,1.5,1.19,1.07,0.31,0.0,0.0,15.355,0.007,13.896,0.007,13.242,0.005,13.04,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.725,0.021,11.174,0.03,10.93,0.021,10.693,0.023,10.526,0.022,10.611,0.109,8.958,-99.0,0
79,56.5834417,6.7399603,56.58374748,6.74004101,55741.5208565,2910684557467555709,0,113.05,3.5,14.95,3.5,18.1,0.56,15.46,34.28,29.75,1.29,2.73,0.93,0.42,15.171,0.01,13.85,0.01,14.327,0.006,13.232,0.006,12.23,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.802,0.019,10.228,0.028,9.982,0.021,9.704,0.021,9.555,0.018,9.486,0.037,8.579,-99.0,0
527,71.5382953,6.7500689,71.53858883,6.75009455,55772.8197801,2962167514638340615,0,91.08,3.5,5.42,3.4,21.64,0.83,8.76,40.76,19.97,1.08,0.77,0.75,0.43,15.753,0.007,14.496,0.007,15.144,0.009,12.756,0.007,12.348,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.395,0.023,9.817,0.031,9.522,0.02,9.341,0.023,9.188,0.02,9.032,0.029,8.681,-99.0,0
81,57.049425,7.1462406,57.04989868,7.14618755,55852.7265393,2910926448661373992,2,173.27,1.9,5.22,1.5,27.89,0.31,14.31,34.53,29.46,0.46,-0.03,0.26,0.69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.273,0.026,7.624,0.033,7.509,0.016,7.429,0.025,7.499,0.02,7.441,0.017,7.445,0.141,0
506,70.4452967,7.2756908,70.44557213,7.27571314,55843.4571296,2967984470748890302,0,80.14,3.5,-1.1,3.5,18.32,0.8,12.02,40.38,20.73,1.28,-0.38,0.91,0.29,16.451,0.008,0.0,0.0,0.0,0.0,13.081,0.007,12.772,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.537,0.022,11.014,0.03,10.707,0.025,10.472,0.023,10.324,0.02,10.116,0.069,8.503,-99.0,0
684,81.2276208,7.3398047,81.22774168,7.33978588,55333.9580556,2982800085752435095,0,40.8,3.5,-4.46,3.5,15.05,1.29,25.74,43.52,12.88,1.56,-1.05,1.11,0.64,12.703,0.007,0.0,0.0,0.0,0.0,13.045,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.868,0.023,9.29,0.033,9.112,0.02,9.023,0.024,9.095,0.021,8.707,0.025,8.096,0.217,0
551,71.9752258,7.3707192,71.97544495,7.37073739,55245.7816667,2968263152039863196,0,66.46,5.0,3.07,4.9,16.03,1.21,18.83,40.91,19.66,2.09,0.95,1.45,0.27,17.349,0.009,16.082,0.007,14.442,0.005,13.689,0.004,13.712,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.053,0.023,11.46,0.027,11.152,0.022,10.992,0.022,10.835,0.02,10.875,0.119,8.848,-99.0,0
45,49.3599511,7.6558108,49.36049638,7.65594743,55870.6520718,2896598281550136327,2,169.86,1.3,-6.31,0.8,23.8,0.18,15.59,30.33,33.77,0.37,-2.44,0.16,1.21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.291,0.023,6.052,0.047,5.992,0.021,5.933,0.056,5.884,0.025,5.988,0.016,5.867,0.039,0
46,49.3865889,7.6901544,49.38702061,7.69014192,55369.4160301,2896599985776746373,2,171.13,1.6,-6.53,1.1,23.99,0.22,15.6,30.34,33.76,0.45,-2.45,0.22,1.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.639,0.024,6.4,0.049,6.361,0.026,6.295,0.04,6.3,0.02,6.346,0.017,6.242,0.054,0
31,45.011715,7.7497508,45.01270074,7.74978664,55585.4036921,2893572128746632862,2,327.44,1.6,19.32,1.3,43.25,0.21,26.73,27.71,35.95,0.25,0.63,0.14,0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.323,0.02,5.951,0.042,5.841,0.024,5.75,0.052,5.775,0.025,5.824,0.015,5.789,0.046,0
199,64.1672492,7.8478469,64.16751321,7.84780851,55793.131794,2963623833018485697,0,91.51,3.5,-11.31,3.5,17.36,0.66,14.05,37.89,24.99,1.35,-3.12,0.96,0.5,14.391,0.005,0.0,0.0,0.0,0.0,13.821,0.007,12.332,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.425,0.03,9.913,0.042,9.597,0.03,9.274,0.022,9.21,0.019,9.213,0.037,8.51,0.334,0
481,69.7756608,7.8709822,69.77562212,7.87099264,51569.1502778,2968029633671097223,2,94.38,0.5,-2.25,0.4,21.11,0.11,7.6,40.13,21.2,0.16,-0.21,0.09,1.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.18,0.254,4.928,0.029,4.808,0.02,4.802,0.076,4.395,0.034,4.841,0.015,4.817,0.027,0
627,75.3957336,7.9452183,75.3958628,7.94530328,55271.50875,2969498210086242318,0,52.87,3.7,5.55,3.6,14.5,1.02,25.5,42.0,17.21,1.71,2.42,1.18,0.19,18.491,0.012,0.0,0.0,15.321,0.01,14.539,0.005,14.13,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.836,0.024,12.265,0.03,11.996,0.021,11.7,0.024,11.502,0.022,11.434,0.174,9.141,-99.0,0
304,66.3128728,8.0488364,66.31324466,8.04884458,55694.8173727,2963930500821119496,0,142.53,3.4,0.32,3.4,28.67,0.68,12.97,38.79,23.57,0.8,0.28,0.56,0.58,13.243,0.007,13.264,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.908,0.026,8.316,0.049,8.061,0.026,7.897,0.024,7.804,0.02,7.686,0.019,7.527,0.131,0
306,66.3205375,8.0677481,66.32089136,8.06776858,55695.1068519,2963930541601514629,0,141.4,3.4,2.52,3.4,28.44,0.68,12.74,38.8,23.56,0.8,0.66,0.57,0.32,15.435,0.007,14.216,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.422,0.023,9.836,0.028,9.572,0.02,9.384,0.023,9.223,0.019,9.044,0.028,8.641,0.332,0
151,62.3338647,8.1288075,62.33406354,8.12876928,55741.6133333,2915814415321739796,2,83.18,1.6,-9.75,1.6,15.07,0.29,22.15,37.08,26.17,0.71,-3.03,0.51,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.964,0.027,8.498,0.047,8.388,0.023,8.263,0.023,8.312,0.02,8.271,0.02,7.874,0.17,0
580,72.8077867,8.2007464,72.8080883,8.2007188,55716.7668866,2969177599870537436,0,93.26,3.6,-9.56,3.6,23.24,0.89,8.58,41.19,19.08,1.04,-1.28,0.74,0.17,0.0,0.0,15.964,0.01,0.0,0.0,13.626,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.082,0.022,11.488,0.031,11.19,0.02,11.021,0.022,10.859,0.022,10.61,0.093,8.494,-99.0,0
649,77.4183036,8.2140356,77.41849558,8.21405631,55796.9048611,2981624638035343243,1,54.6,3.6,-5.89,3.5,16.51,1.08,18.7,42.57,15.74,1.46,-0.81,1.01,0.51,15.634,0.007,14.436,0.005,13.055,0.004,12.247,0.005,12.485,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.526,0.024,9.929,0.026,9.653,0.02,9.478,0.023,9.319,0.019,9.088,0.031,8.333,0.289,0
15889716,79.7311667,8.4540719,79.73129008,8.45404377,55292.6748148,2982692641215889716,0,51.05,5.3,-9.79,5.3,17.4,1.8,17.25,43.2,14.05,2.02,-1.52,1.47,0.149246,19.006,0.017,0.0,0.0,15.808,0.004,14.899,0.003,14.489,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.108,0.026,12.512,0.032,12.239,0.023,12.003,0.024,11.787,0.023,11.768,0.342,8.877,-99.0,1
52,50.1216461,8.4544453,50.12238502,8.45451226,55746.9289005,2898376481788717597,2,226.29,1.4,3.25,1.2,32.16,0.2,19.52,30.78,33.36,0.29,-0.21,0.18,0.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.545,0.024,6.955,0.051,6.881,0.023,6.799,0.036,6.884,0.02,6.878,0.017,6.705,0.081,0
58289585,44.8712783,8.4707967,44.87177396,8.47085208,55726.27,2125096249358289585,0,164.25,5.4,12.85,5.4,21.7,0.7,18.53,27.6,36.0,1.67,1.66,1.19,0.133651,19.735,0.015,18.373,0.008,16.093,0.005,15.072,0.005,14.469,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.986,0.024,12.427,0.03,12.023,0.018,11.787,0.022,11.594,0.024,11.428,0.191,8.97,-99.0,1
313,66.4051058,8.5913672,66.40544205,8.59139173,55740.7515278,2965092837401340952,0,108.64,3.6,6.2,3.5,21.87,0.73,6.57,38.83,23.51,1.1,1.94,0.76,0.17,18.681,0.013,17.294,0.012,15.211,0.007,14.244,0.006,13.764,0.005,18.7027721405,0.009,17.3397598267,0.005,15.2059736252,0.005,14.2502880096,0.005,12.324,0.023,11.729,0.031,11.403,0.021,11.187,0.022,10.988,0.02,10.646,0.092,8.565,-99.0,0
444,68.7606264,8.65849,68.76093122,8.65841062,55799.7427778,2965421904228687326,0,87.21,3.0,-3.9,3.0,18.88,0.65,9.71,39.75,21.91,1.06,-0.19,0.75,0.79,12.809,0.01,13.785,0.01,12.758,0.01,0.0,0.0,12.46,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.828,0.021,8.142,0.021,7.973,0.02,7.883,0.023,7.874,0.02,7.795,0.022,7.721,0.143,0
695,83.6340469,8.7347133,83.63415017,8.73471814,55325.4843403,2986095843907600857,0,33.84,3.7,-0.95,3.6,14.31,1.57,29.5,44.0,11.15,1.73,1.19,1.2,0.38,15.862,0.007,14.686,0.006,13.567,0.004,13.022,0.005,12.858,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.591,0.027,10.978,0.023,10.728,0.021,10.569,0.022,10.48,0.02,10.296,0.07,8.938,-99.0,0
25269394,84.2374183,8.756795,84.23749425,8.75678859,55388.1280093,2986161643748785303,0,33.37,5.5,-9.86,5.5,15.3,2.4,26.14,44.1,10.7,2.37,-1.55,1.79,0.14021,19.808,0.021,18.367,0.006,16.457,0.003,15.462,0.005,15.02,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.602,0.03,13.025,0.027,12.671,0.03,12.446,0.025,12.255,0.025,11.94,0.27,9.116,-99.0,1
708,85.8894397,8.9297275,85.88954175,8.92973955,55257.1301852,2986807452187194119,0,37.96,3.6,-10.13,3.6,19.59,1.8,17.44,44.39,9.48,1.2,-0.76,0.91,0.57,13.46,0.007,0.0,0.0,0.0,0.0,11.87,0.007,10.941,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.789,0.021,9.106,0.021,8.932,0.022,8.793,0.023,8.797,0.02,8.736,0.028,8.956,0.473,0
531,71.6898936,9.0174242,71.69020193,9.0175164,55254.3620833,2968776791166738409,2,86.14,1.1,-15.29,0.7,20.71,0.26,7.59,40.8,19.89,0.35,-2.3,0.17,1.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.15,0.018,5.878,0.029,5.841,0.02,5.78,0.052,5.739,0.029,5.83,0.015,5.731,0.038,0
499,70.2168572,9.0875875,70.21712824,9.08759169,55724.4437268,2968504724005088291,0,96.65,3.5,-11.23,3.5,22.0,0.79,6.63,40.28,20.92,1.06,-1.25,0.76,0.22,16.903,0.007,15.659,0.005,14.06,0.006,13.672,0.007,12.974,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.696,0.022,11.132,0.03,10.823,0.022,10.652,0.023,10.466,0.023,10.255,0.123,8.293,-99.0,0
57788281,75.1654617,9.1261103,75.16564984,9.1261057,55509.3402199,2969950328322293220,1,51.85,5.5,-5.25,5.5,14.2,1.5,26.55,41.9,17.43,2.59,-0.3,1.86,0.188342,19.143,0.01,17.793,0.005,15.845,0.004,14.928,0.003,14.45,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.091,0.036,12.498,0.042,12.19,0.025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1
366,67.2738003,9.1824564,67.27398507,9.1824751,54954.3986806,2965272680686634587,0,75.99,3.6,-8.91,3.5,15.77,0.74,18.5,39.16,22.94,1.53,-1.62,1.06,0.28,17.451,0.012,0.0,0.0,14.47,0.007,14.389,0.007,13.808,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.004,0.021,11.415,0.023,11.119,0.026,10.898,0.023,10.707,0.02,10.538,0.082,9.099,-99.0,0
275,65.9613011,9.2054147,65.96166603,9.20543821,55747.1240857,2964439369786647381,0,102.28,3.5,-7.31,3.5,20.4,0.7,6.86,38.64,23.82,1.15,-0.71,0.82,0.68,13.761,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.117,0.02,8.481,0.031,8.226,0.018,8.142,0.024,8.042,0.02,7.93,0.02,7.936,0.219,0
47,49.5629164,9.2451497,49.56328353,9.24523642,55781.5999074,2898320824111585219,2,123.52,4.8,15.81,4.1,17.42,0.68,20.03,30.47,33.64,1.85,3.98,1.13,0.68,13.118,0.007,0.0,0.0,0.0,0.0,14.947,0.011,12.245,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.369,0.021,8.723,0.024,8.555,0.02,8.473,0.023,8.557,0.021,8.486,0.026,8.508,0.335,0
592,73.4875006,9.2663328,73.48781504,9.26634236,55732.164294,2969677608731580351,0,91.36,3.7,-3.29,3.7,23.23,0.94,8.23,41.39,18.64,1.07,0.81,0.76,0.25,16.567,0.005,15.378,0.007,13.735,0.004,13.15,0.004,12.6,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.308,0.023,10.742,0.029,10.445,0.026,10.268,0.023,10.083,0.021,9.965,0.063,8.873,-99.0,0
586,72.988535,9.2814422,72.98884304,9.28138148,55608.3939815,2969613305261819319,0,90.96,3.9,-3.84,3.8,22.71,0.97,7.74,41.22,18.99,1.15,0.66,0.8,0.19,0.0,0.0,16.204,0.007,14.492,0.007,14.02,0.004,13.264,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.965,0.023,11.343,0.03,11.079,0.018,10.861,0.023,10.68,0.022,10.571,0.09,9.182,-99.0,0
61744937,59.7923972,9.2839603,59.79282953,9.28397368,55755.5053356,2916381985261744937,0,142.64,3.9,-1.46,3.9,24.3,0.7,9.45,35.9,27.78,1.07,0.31,0.76,0.145028,18.408,0.01,17.117,0.008,15.194,0.006,14.291,0.004,13.876,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.488,0.024,11.881,0.025,11.585,0.026,11.362,0.023,11.186,0.021,10.584,0.09,8.419,0.285,1
152,62.4556239,9.3054983,62.45610087,9.30541969,55906.7428241,2916002520476477479,2,155.78,1.6,-2.77,1.5,28.29,0.29,12.57,37.13,26.11,0.38,0.34,0.25,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.912,0.019,7.34,0.023,7.264,0.02,7.141,0.031,7.231,0.021,7.2,0.017,7.085,0.105,0
224,64.7324617,9.3963472,64.73278268,9.39631545,55765.9967014,2964202650664000193,0,111.9,3.4,-3.6,3.4,21.54,0.65,6.2,38.12,24.64,1.06,0.24,0.75,0.25,17.005,0.007,15.694,0.006,13.99,0.005,13.448,0.005,12.843,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.522,0.021,10.884,0.03,10.621,0.019,10.43,0.023,10.249,0.021,10.18,0.082,8.859,-99.0,0
594,73.6574603,9.4090808,73.65771511,9.40908719,55765.5376505,2969773733434195313,0,75.75,3.7,-8.76,3.7,19.51,0.95,9.6,41.44,18.52,1.27,-0.54,0.91,0.27,16.776,0.005,15.536,0.007,13.931,0.004,13.295,0.005,12.807,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.541,0.026,11.026,0.034,10.72,0.022,10.484,0.023,10.307,0.021,10.203,0.067,8.819,-99.0,0
669,79.0660094,9.4466092,79.06614846,9.44660884,55352.0509838,2982361111163965113,0,51.09,3.6,-12.59,3.6,16.96,1.17,17.77,42.97,14.62,1.4,-1.66,1.04,0.36,0.0,0.0,14.913,0.007,13.498,0.007,12.856,0.004,12.856,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.351,0.022,10.692,0.027,10.467,0.018,10.301,0.023,10.166,0.02,9.918,0.056,8.834,0.452,0
677,80.3545303,9.6364661,80.35468215,9.63644444,55322.890625,2983283312825699997,10,47.25,1.7,-5.32,1.7,16.45,0.59,19.83,43.28,13.69,0.69,0.54,0.5,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.983,0.024,8.37,0.033,8.226,0.023,8.16,0.022,8.197,0.019,8.127,0.023,7.826,-99.0,0
648,77.3318461,9.8295789,77.33202229,9.82968162,55481.7420833,2982184483944158759,2,65.43,0.3,-7.69,0.2,19.62,0.09,11.24,42.51,15.92,0.1,0.22,0.05,1.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.965,0.026,4.929,0.023,4.861,0.023,4.882,0.076,4.651,0.045,4.933,0.013,4.909,0.029,0
546,71.9047117,10.233,71.90492117,10.23298111,55235.229456,2970478339064697617,0,70.2,4.9,-4.81,4.9,16.82,1.17,15.01,40.83,19.82,1.95,0.73,1.39,0.44,15.622,0.006,0.0,0.0,13.004,0.007,12.397,0.006,12.118,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.847,0.022,10.246,0.031,9.984,0.02,9.855,0.024,9.717,0.021,9.418,0.036,8.214,0.216,0
114,59.9187431,10.3303947,59.91914487,10.3304073,55315.4529514,2916537841376290293,2,140.62,1.3,-6.48,0.9,24.07,0.22,8.68,35.94,27.73,0.36,-0.02,0.18,1.44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.565,0.018,5.391,0.029,5.323,0.016,5.322,0.065,5.155,0.029,5.363,0.016,5.295,0.04,0
617,74.8325842,10.3860086,74.83283471,10.38599321,55749.0248727,2971552285050641633,0,74.71,5.0,-4.02,5.0,19.9,1.33,9.14,41.77,17.77,1.68,1.42,1.2,0.5,14.444,0.01,0.0,0.0,0.0,0.0,13.099,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.186,0.024,9.528,0.03,9.295,0.022,9.139,0.023,9.044,0.022,8.965,0.034,8.278,-99.0,0
653,77.6018286,10.4179986,77.6019086,10.41804958,55268.7704398,2983728473817423419,10,54.96,2.8,-7.05,2.9,16.63,0.84,17.66,42.55,15.79,1.12,0.53,0.84,0.68,12.418,0.007,0.0,0.0,0.0,0.0,0.0,0.0,11.066,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.492,0.027,8.847,0.029,8.683,0.021,8.613,0.023,8.698,0.02,8.597,0.026,7.769,0.164,0
255,65.6251508,10.4346117,65.62552062,10.43460451,55655.1018287,2966018928397345975,0,103.49,3.6,-6.94,3.6,20.41,0.71,5.98,38.47,24.09,1.18,0.18,0.84,0.6,13.369,0.007,14.546,0.01,0.0,0.0,0.0,0.0,13.478,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.511,0.021,8.847,0.027,8.639,0.022,8.53,0.023,8.529,0.018,8.396,0.024,7.567,0.133,0
38,46.8180864,10.4439617,46.81856765,10.44400944,55706.953125,2918709956101767900,0,133.71,3.4,1.79,3.3,18.09,0.46,20.25,28.85,35.04,1.26,0.49,0.86,0.2,18.412,0.016,17.046,0.006,15.049,0.005,14.14,0.005,13.705,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.329,0.021,11.809,0.032,11.481,0.018,11.273,0.023,11.058,0.021,11.11,0.145,9.039,-99.0,0
178,63.6430847,10.7013808,63.64342706,10.70142277,55244.1309259,2965777290816641068,2,118.63,0.7,-7.88,0.6,22.19,0.13,5.63,37.62,25.39,0.21,0.13,0.13,1.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.128,0.019,5.915,0.021,5.862,0.017,5.832,0.053,5.784,0.024,5.894,0.015,5.688,0.039,0
402,67.8157022,10.7042803,67.81605588,10.70426067,55842.369213,2966981023383950181,0,106.16,3.6,-8.95,3.6,22.3,0.75,5.03,39.33,22.65,1.08,0.23,0.77,0.39,15.698,0.01,14.458,0.007,12.893,0.01,12.165,0.01,11.885,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.535,0.029,9.944,0.033,9.676,0.024,9.404,0.023,9.241,0.02,9.105,0.032,8.143,0.248,0
588,73.0994186,10.7194158,73.09967317,10.7194271,55762.7322917,2971305055150480592,0,67.54,5.0,-7.03,5.0,16.92,1.25,14.88,41.21,19.02,1.97,0.54,1.42,0.65,13.754,0.01,17.639,0.025,0.0,0.0,0.0,0.0,11.931,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.633,0.021,8.973,0.023,8.772,0.022,8.653,0.023,8.647,0.02,8.555,0.024,8.62,0.345,0
448,68.8527483,10.7479361,68.8531065,10.74792886,55786.7001505,2967240343902510673,0,109.16,3.7,-8.6,3.6,23.64,0.8,6.26,39.73,21.95,1.04,0.52,0.73,0.27,16.622,0.006,0.0,0.0,13.617,0.007,12.905,0.004,12.548,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.179,0.026,10.547,0.032,10.282,0.019,10.09,0.024,9.907,0.021,9.747,0.067,8.691,0.406,0
397,67.7382153,10.7517703,67.73841894,10.75155365,55301.7820139,2966981639739080608,2,103.14,0.8,-9.57,0.4,21.63,0.17,4.84,39.3,22.7,0.25,0.06,0.09,1.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.139,0.034,5.944,0.029,5.893,0.02,5.931,0.051,5.774,0.025,5.905,0.014,5.836,0.039,0
298,66.1833917,10.7720442,66.18370416,10.77199379,55767.2056019,2966143904848243974,0,101.16,3.6,-19.08,3.6,20.45,0.72,5.6,38.69,23.74,1.17,-2.37,0.85,0.46,14.671,0.006,13.643,0.006,13.016,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.304,0.023,9.656,0.027,9.468,0.021,9.307,0.022,9.209,0.022,9.168,0.04,8.598,-99.0,0
243,65.3477144,10.8672447,65.34800226,10.86727283,55723.4871991,2966096479458879309,0,93.0,3.6,-11.29,3.6,18.27,0.7,9.97,38.34,24.3,1.31,-0.88,0.94,0.38,16.277,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.049,0.023,10.453,0.032,10.19,0.024,10.041,0.024,9.842,0.021,9.787,0.048,8.583,-99.0,0
333,66.7010803,10.8710733,66.7014664,10.87088394,40587.0,2966903762468605100,2,112.99,1.7,-14.78,1.2,23.07,0.34,5.46,38.89,23.4,0.49,-0.88,0.25,0.97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.528,0.039,6.968,0.033,6.882,0.02,6.817,0.037,6.884,0.019,6.86,0.016,6.851,0.082,0
404,67.8315083,10.9237742,67.83185067,10.92376316,55762.1768519,2966989925812476045,0,120.1,3.7,-10.44,3.7,25.23,0.77,7.98,39.33,22.65,0.98,0.33,0.7,0.19,17.088,0.007,15.805,0.007,14.114,0.006,13.401,0.005,12.948,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.643,0.024,11.017,0.033,10.772,0.019,10.564,0.023,10.365,0.021,10.154,0.068,8.9,-99.0,0
381,67.5136453,10.9392653,67.51380367,10.93933923,55364.2408333,2966985963237718685,2,64.42,2.7,-10.68,2.8,13.51,0.56,28.32,39.21,22.87,1.33,-1.48,1.0,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.454,0.022,8.861,0.029,8.716,0.025,8.646,0.023,8.737,0.021,8.705,0.031,8.418,0.322,0
666,78.8590036,11.0188758,78.8591286,11.0188194,55362.8092477,2984030057186445822,0,53.15,5.0,-6.94,4.9,16.93,1.58,17.22,42.85,14.96,1.95,1.12,1.41,0.32,0.0,0.0,0.0,0.0,14.1,0.005,13.291,0.004,12.934,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.59,0.024,11.023,0.033,10.72,0.023,10.52,0.023,10.334,0.019,10.361,0.085,8.819,-99.0,0
579,72.8022228,11.0680239,72.80244897,11.06799438,55967.4086921,2971392662885063194,2,87.44,1.4,-9.42,0.9,21.63,0.34,6.38,41.1,19.26,0.43,0.67,0.21,1.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.71,0.03,5.523,0.036,5.436,0.016,5.403,0.061,5.21,0.029,5.458,0.015,5.451,0.034,0
518,71.1076178,11.1461317,71.10792911,11.14606264,55382.2059028,2970555867960180332,2,98.77,0.4,-15.51,0.3,23.18,0.09,6.18,40.52,20.44,0.11,-0.5,0.06,1.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.962,0.248,4.732,0.027,4.733,0.02,4.791,0.085,4.351,0.041,4.767,0.014,4.741,0.031,0
167,63.2080256,11.2462378,63.20846947,11.246221,55723.9680787,2918149033298831982,0,138.58,3.6,-5.97,3.5,25.57,0.66,8.75,37.41,25.7,0.94,1.03,0.65,0.15,17.835,0.008,0.0,0.0,14.733,0.007,14.021,0.004,13.472,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.129,0.021,11.495,0.027,11.234,0.022,11.017,0.024,10.831,0.023,10.383,0.078,8.633,0.332,0
254,65.6070456,11.3057092,65.60736632,11.30575337,55476.6481482,2966488389607514559,2,118.68,1.1,-12.3,1.1,23.42,0.22,5.66,38.43,24.15,0.31,-0.12,0.22,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.62,0.024,7.135,0.033,6.948,0.018,6.883,0.035,6.948,0.02,6.906,0.015,6.707,0.078,0
474,69.5395125,11.3181422,69.53977689,11.31811425,55753.2825232,2970302613098778062,0,86.88,3.7,-9.0,3.6,19.23,0.81,7.59,39.96,21.53,1.28,0.47,0.9,0.3,16.772,0.008,15.482,0.007,13.854,0.006,13.164,0.007,13.07,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.41,0.021,10.805,0.03,10.529,0.02,10.362,0.024,10.178,0.022,10.177,0.084,8.588,-99.0,0
466,69.3106911,11.3241267,69.31096501,11.32410693,55739.1232407,2967299062050098657,0,89.97,3.7,-13.46,3.6,19.88,0.81,6.29,39.87,21.69,1.24,-0.54,0.88,0.25,16.696,0.006,0.0,0.0,13.935,0.006,13.513,0.007,12.932,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.634,0.024,11.067,0.031,10.784,0.02,10.601,0.023,10.428,0.02,10.241,0.079,8.01,-99.0,0
6687099,77.9975222,11.3282606,77.9976851,11.32822254,55372.4538657,2984063179106687099,0,55.7,5.4,-18.46,5.4,17.7,1.6,14.69,42.6,15.63,1.98,-1.76,1.54,0.148706,0.0,0.0,19.095,0.016,16.751,0.008,15.537,0.004,14.919,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.326,0.024,12.761,0.035,12.211,0.024,11.957,0.023,11.735,0.024,11.429,0.203,8.965,-99.0,1
724,93.3278106,11.3696917,93.32787881,11.36972747,55401.0620718,3182210229921566026,10,19.36,3.6,-20.59,3.6,25.99,3.31,20.54,45.1,5.16,0.8,-0,0.8,0.6,14.929,0.01,0.0,0.0,0.0,0.0,0.0,0.0,12.361,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.073,0.021,8.363,0.044,8.154,0.027,8.012,0.025,8.113,0.02,8.002,0.019,7.668,0.15,0
280,65.9979414,11.3830197,65.99820403,11.38300028,55895.9911806,2966553437226633742,0,88.01,3.6,-7.77,3.6,17.52,0.71,11.79,38.59,23.9,1.37,0.36,0.98,0.39,0.0,0.0,14.573,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.091,0.024,10.522,0.029,10.201,0.022,10.066,0.023,9.936,0.02,9.599,0.041,8.625,0.337,0
96982755,72.1916339,11.38568,72.19190883,11.38566068,55649.2690046,2970657633096982755,0,97.39,4.1,-24.92,4.1,24.0,1.0,7.29,40.9,19.72,1.12,-2.02,0.84,0.149642,19.112,0.015,17.731,0.009,15.566,0.005,14.498,0.005,13.974,0.004,29.7672080994,124.634,30.0035610199,228.676,27.554567337,37.358,30.0693683624,1483.125,12.504,0.025,11.891,0.032,11.534,0.026,11.326,0.024,11.119,0.022,10.986,0.127,8.97,-99.0,1
722,91.6471558,11.4527022,91.64718844,11.45267399,55377.252963,3181932660411753060,10,23.22,3.6,-13.43,3.6,20.45,2.77,20.25,44.97,6.16,1.05,0.87,1.0,0.65,12.825,0.007,0.0,0.0,0.0,0.0,0.0,0.0,12.283,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.166,0.03,8.535,0.036,8.389,0.019,8.272,0.024,8.352,0.021,8.249,0.023,7.701,0.156,0
688,81.7961067,11.5258325,81.79584145,11.52578242,55673.5275231,2985207256450380170,2,38.96,1.1,-5.06,1.0,14.23,0.4,28.29,43.5,12.94,0.51,1.95,0.35,1.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.418,0.029,7.177,0.055,7.086,0.027,7.063,0.03,7.096,0.02,7.105,0.017,6.781,0.083,0
65,53.9290869,11.55616,53.92961813,11.55611228,55699.6821065,2936425575533155117,0,178.28,1.4,-15.09,1.3,27.08,0.21,13.67,32.88,31.29,0.35,-1.24,0.23,0.49,13.99,0.007,12.792,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.559,0.022,8.96,0.029,8.699,0.021,8.521,0.023,8.419,0.02,8.307,0.022,8.074,0.212,0
438,68.5464525,11.5579197,68.54680042,11.55781184,55856.0659606,2967613564390715809,2,90.1,2.0,-19.41,2.0,19.59,0.43,6.54,39.58,22.22,0.68,-1.93,0.5,0.75,12.979,0.01,0.0,0.0,0.0,0.0,13.002,0.01,13.283,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.89,0.023,8.3,0.046,8.059,0.029,7.929,0.023,7.938,0.02,7.884,0.028,7.599,-99.0,0
676,80.105925,11.6098161,80.10603838,11.60981198,55741.9184838,2984933161174608270,2,50.06,1.2,-14.22,1.0,17.41,0.4,16.51,43.12,14.17,0.44,-0.34,0.3,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.696,0.023,7.397,0.061,7.302,0.021,7.219,0.027,7.285,0.021,7.294,0.019,7.039,0.107,0
525,71.5072517,11.7055864,71.50723396,11.70557995,51555.1701968,2970610980164860785,2,66.42,0.6,-9.03,0.4,15.71,0.14,18.42,40.63,20.23,0.25,0.38,0.13,2.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.996,0.018,5.023,0.031,4.974,0.02,4.942,0.07,4.564,0.046,5.005,0.015,4.984,0.03,0
344,66.9419786,11.7364225,66.94249504,11.73619415,40587.0,2967342751884685526,2,110.39,1.1,-11.09,0.7,22.56,0.22,4.42,38.95,23.31,0.32,0.45,0.15,1.21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.424,0.018,6.222,0.029,6.158,0.017,6.127,0.049,6.119,0.021,6.196,0.016,6.191,0.051,0
673,79.3670097,11.7907647,79.36719149,11.79073484,55591.5547685,2984186564763340262,10,53.05,1.2,-9.49,1.2,17.3,0.39,16.31,42.93,14.73,0.46,1.07,0.34,0.63,13.234,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.699,0.022,9.028,0.031,8.853,0.02,8.756,0.023,8.779,0.02,8.673,0.027,9.001,0.541,0
690,82.3390575,11.8586106,82.3391527,11.85856387,55397.3800347,2985294116049404409,0,41.06,3.8,-16.52,3.7,16.56,1.42,20.04,43.6,12.63,1.45,-0.94,1.17,0.19,17.818,0.007,16.555,0.008,14.948,0.004,14.179,0.005,13.843,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.561,0.023,11.968,0.031,11.69,0.022,11.536,0.023,11.348,0.022,11.175,-99.0,7.991,0.425,0
507,70.5189386,11.9204606,70.51916905,11.92042187,55773.2214699,2970771412675660403,0,81.49,3.6,-11.08,3.6,18.63,0.82,8.92,40.28,20.92,1.28,0.36,0.93,0.56,13.967,0.006,0.0,0.0,0.0,0.0,12.4,0.007,14.125,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.988,0.022,9.365,0.022,9.119,0.017,9.01,0.023,8.963,0.022,8.883,0.036,8.378,-99.0,0
427,68.3976856,11.9928181,68.39793862,11.99277108,55798.858125,2967645357797793169,0,69.73,5.1,-17.78,5.0,15.16,1.08,20.19,39.5,22.36,2.22,-2.52,1.63,0.37,16.344,0.011,14.943,0.01,13.63,0.007,13.034,0.007,12.756,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.505,0.022,10.932,0.023,10.647,0.018,10.46,0.022,10.352,0.02,10.08,0.099,8.398,-99.0,0
504,70.3698586,12.009335,70.37019624,12.00930964,55696.0628704,2970770037780289181,10,94.37,1.3,-15.67,1.3,21.56,0.29,4.59,40.22,21.04,0.4,-0.22,0.29,0.57,13.459,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.613,0.022,8.981,0.022,8.754,0.02,8.619,0.023,8.595,0.02,8.559,0.034,8.331,-99.0,0
36561706,56.8815614,12.0197256,56.88200219,12.01972087,55735.4655671,2937764630536561706,0,140.65,4.1,-13.79,4.1,22.6,0.7,8.9,34.4,29.61,1.21,-0.89,0.87,0.151157,19.441,0.026,17.981,0.007,15.754,0.007,14.672,0.005,14.161,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.612,0.022,12.014,0.021,11.643,0.021,11.402,0.024,11.22,0.021,10.833,0.102,8.615,-99.0,1
242,65.3323417,12.0438989,65.33269178,12.04390015,55722.8373727,2966623501807156204,0,110.76,3.8,-10.93,3.7,21.63,0.74,4.01,38.28,24.38,1.17,0.45,0.82,0.27,17.012,0.008,0.0,0.0,13.957,0.007,13.123,0.005,12.86,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.361,0.021,10.754,0.023,10.483,0.019,10.307,0.023,10.106,0.02,10.025,0.073,8.934,-99.0,0
419,68.1891931,12.0666764,68.18955608,12.06666468,55694.5993171,2967634287941738355,0,103.76,3.6,-16.16,3.6,22.11,0.76,3.97,39.42,22.51,1.08,-0.37,0.79,0.34,15.577,0.005,14.408,0.005,13.084,0.007,15.019,0.006,15.299,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.846,0.021,10.227,0.018,9.989,0.019,9.828,0.023,9.681,0.021,9.485,0.043,8.499,-99.0,0
36,46.5625808,12.0985158,46.56328086,12.09854905,55719.6228588,2919299085644571947,0,226.42,3.3,-3.3,3.3,30.51,0.44,19.35,28.68,35.18,0.72,0.31,0.51,0.19,0.0,0.0,15.61,0.007,13.867,0.007,13.029,0.004,12.629,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.288,0.02,10.683,0.02,10.425,0.014,10.216,0.023,10.037,0.02,9.797,0.047,8.921,0.466,0
465,69.2912925,12.1055381,69.29157829,12.10553463,55743.953669,2967720684522380598,0,89.67,3.7,-14.33,3.7,19.77,0.81,6.03,39.83,21.77,1.24,-0.22,0.91,0.25,16.967,0.008,15.734,0.007,14.096,0.007,13.321,0.007,12.98,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.714,0.024,11.126,0.022,10.827,0.018,10.625,0.024,10.449,0.022,10.155,0.068,8.936,-99.0,0
8422671,89.1518469,12.136275,89.15189647,12.13623829,55440.9971181,2989800915463996133,1,20.42,3.8,-14.92,3.8,14.9,2.2,29.66,44.7,8.03,1.51,-0.56,1.45,0.226287,17.82,0.007,16.52,0.008,14.967,0.005,14.203,0.004,13.862,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.616,0.021,12.009,0.019,11.734,0.019,11.529,0.024,11.374,0.023,12.026,0.426,8.781,-99.0,1
142,61.8915478,12.1880903,61.89176582,12.18803989,55648.200463,2918040512496187849,0,77.97,3.6,-9.73,3.5,14.01,0.64,25.98,36.79,26.59,1.71,-0.68,1.2,0.18,18.628,0.017,17.324,0.008,15.545,0.006,14.769,0.005,14.406,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.092,0.027,12.515,0.035,12.2,0.023,11.987,0.024,11.789,0.023,12.106,0.389,8.711,-99.0,0
147,62.1111058,12.1918408,62.11145566,12.19184749,55726.7290278,2918230341562254812,2,115.99,2.6,-12.97,2.2,20.92,0.47,5.63,36.89,26.45,0.83,-0.3,0.51,0.71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.818,0.029,8.171,0.042,8.046,0.027,7.928,0.023,8.013,0.019,7.878,0.02,8.002,0.251,0
403,67.8170028,12.2001461,67.81728893,12.2001019,55706.3759259,2967449417191290351,1,105.34,3.7,-7.46,3.7,21.94,0.77,3.74,39.27,22.77,1.13,1.56,0.81,0.28,16.453,0.011,15.228,0.005,13.665,0.01,13.044,0.007,12.91,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.298,0.024,10.704,0.031,10.401,0.024,10.244,0.024,10.066,0.023,9.894,0.06,8.007,-99.0,0
287,66.0641053,12.2472856,66.06444085,12.24720343,55796.2483218,2966696535022338675,0,101.5,3.7,-14.63,3.6,20.32,0.73,4.78,38.57,23.93,1.21,-0.37,0.86,0.25,16.748,0.008,15.477,0.007,13.925,0.006,13.228,0.007,12.913,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.632,0.021,11.014,0.02,10.778,0.019,10.589,0.023,10.409,0.021,10.288,0.071,8.697,0.403,0
25743774,68.9656811,12.2555536,68.96598988,12.25551427,55527.5848843,2967712767225743774,0,93.32,5.8,-20.39,5.8,20.5,1.2,4.62,39.7,22.01,1.86,-1.43,1.38,0.108511,0.0,0.0,19.11,0.037,16.811,0.007,15.714,0.011,15.166,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.676,0.024,13.129,0.028,12.675,0.026,12.428,0.024,12.211,0.026,11.615,-99.0,8.611,-99.0,1
615,74.7629986,12.2625039,74.76328111,12.26243808,55790.5449306,2972123289065436015,0,84.83,3.9,-15.92,3.8,22.67,1.02,7.16,41.65,18.05,1.13,0.4,0.83,0.2,17.16,0.012,0.0,0.0,14.341,0.006,13.517,0.007,13.117,0.007,17.3122825623,0.006,16.0565834045,0.004,14.3430261612,0.004,13.5109872818,0.005,11.838,0.023,11.225,0.023,10.948,0.016,10.753,0.024,10.569,0.021,10.107,0.056,7.872,0.17,0
398,67.7388811,12.3037906,67.73926902,12.3037186,55694.6701968,2967542974314188932,0,113.54,3.6,-17.82,3.6,23.86,0.75,5.59,39.23,22.83,1.0,-0.32,0.73,0.47,14.604,0.007,13.383,0.006,16.242,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.945,0.021,9.374,0.022,9.085,0.02,8.968,0.023,8.846,0.02,8.685,0.025,8.05,0.231,0
369,67.3176333,12.3603436,67.31794974,12.36034017,55752.2891667,2967527469055218864,0,98.81,3.6,-14.5,3.6,20.48,0.74,4.39,39.06,23.11,1.17,-0.13,0.85,0.42,15.28,0.01,14.079,0.005,12.735,0.01,12.117,0.01,12.144,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.537,0.027,9.924,0.03,9.677,0.02,9.53,0.023,9.394,0.021,9.315,0.041,9.014,-99.0,0
206,64.4154503,12.4148461,64.41583527,12.41483957,55700.5189005,2966435073280932810,0,120.39,3.4,-17.78,3.4,23.06,0.64,4.93,37.88,25.01,0.98,-0.65,0.71,0.34,16.049,0.007,14.74,0.005,13.145,0.01,12.39,0.01,12.127,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.746,0.021,10.136,0.023,9.868,0.018,9.681,0.023,9.492,0.019,9.341,0.037,8.588,0.337,0
629,75.4069394,12.4163886,75.40713286,12.41630785,55832.4010764,2972204709394391781,2,70.98,2.7,-15.12,2.8,19.52,0.73,9.16,41.83,17.62,0.91,0.21,0.71,0.8,12.234,0.01,0.0,0.0,0.0,0.0,0.0,0.0,11.214,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.72,0.021,8.113,0.029,7.869,0.024,7.735,0.024,7.722,0.019,7.656,0.017,7.358,0.125,0
174,63.6135644,12.4353178,63.61384674,12.43521955,55475.319456,2966369490626747527,2,116.4,1.3,-11.76,1.2,21.73,0.24,4.4,37.54,25.52,0.4,0.38,0.27,1.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.856,0.019,6.607,0.021,6.534,0.017,6.498,0.043,6.547,0.019,6.533,0.016,6.371,0.051,0
15,36.5412939,12.4538656,36.54181111,12.45395976,55645.6210185,2131862467165341109,0,171.35,3.5,12.82,3.4,20.56,0.42,24.57,22.28,39.54,1.14,2.54,0.79,0.28,16.277,0.005,15.04,0.005,0.0,0.0,12.909,0.01,12.867,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.392,0.021,10.774,0.022,10.527,0.018,10.343,0.023,10.156,0.021,10.151,0.075,8.55,-99.0,0
400,67.8026556,12.4773653,67.80292563,12.47729519,55779.5900231,2967552349176279789,0,101.82,3.9,-6.32,3.8,21.13,0.81,3.65,39.24,22.8,1.23,1.95,0.86,0.18,17.613,0.007,16.335,0.008,14.679,0.006,14.529,0.007,13.522,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.201,0.022,11.61,0.022,11.305,0.023,11.119,0.023,10.932,0.021,11.026,0.137,8.936,-99.0,0
94,58.7559958,12.4855828,58.75642952,12.48541942,55799.2186227,2940957855906470391,2,127.37,2.2,-11.74,1.5,21.26,0.36,7.45,35.31,28.52,0.69,-0.13,0.34,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.181,0.021,7.692,0.024,7.574,0.021,7.516,0.027,7.593,0.019,7.532,0.017,7.379,0.134,0
221,64.6760283,12.5107019,64.67639419,12.51067403,55677.510463,2966451369586726890,0,113.32,3.6,-14.71,3.5,21.8,0.69,3.9,37.98,24.85,1.1,-0.11,0.77,0.31,16.115,0.005,14.956,0.007,13.375,0.006,13.02,0.004,12.393,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.062,0.02,10.48,0.022,10.205,0.019,10.042,0.024,9.872,0.021,9.83,0.057,8.461,-99.0,0
473,69.5394292,12.5108358,69.53938118,12.51078216,50730.4559144,2970830344442842447,2,102.41,0.7,-15.79,0.5,22.69,0.15,4.42,39.89,21.65,0.2,0.22,0.11,2.26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.117,0.258,4.078,0.228,4.105,0.334,3.867,0.102,3.403,0.066,3.959,0.015,3.95,0.023,0
104,59.5598797,12.6280128,59.56026274,12.62799661,55748.8750694,2941174932475026819,0,133.21,3.6,-16.64,3.6,22.68,0.61,6.97,35.69,28.05,1.06,-0.82,0.76,0.2,17.316,0.008,16.099,0.007,14.355,0.007,13.52,0.005,13.148,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.845,0.022,11.256,0.022,10.987,0.018,10.797,0.024,10.585,0.021,10.597,0.103,8.929,-99.0,0
331,66.6784286,12.6865789,66.67879646,12.68661947,55586.4131597,2967493441845210942,2,123.39,3.3,-16.36,2.2,25.04,0.66,7.08,38.79,23.56,0.87,0.3,0.44,0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.952,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.824,0.018,7.209,0.023,7.03,0.024,6.95,0.032,7.016,0.02,6.96,0.016,6.906,0.088,0
550,71.9569556,12.6914494,71.95718679,12.6914131,55678.0458565,2971182943760058606,0,70.16,4.9,-15.67,4.9,17.0,1.16,13.7,40.73,20.04,1.89,-0.55,1.42,0.36,16.495,0.006,15.211,0.005,13.631,0.006,0.0,0.0,12.644,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.337,0.021,10.713,0.024,10.455,0.018,10.218,0.024,10.06,0.022,9.886,0.046,9.162,0.508,0
486,69.9623858,12.7284742,69.96270314,12.72837301,55717.458125,2970857408369214101,2,102.79,2.3,-17.86,1.7,23.12,0.51,4.88,40.03,21.39,0.65,0.04,0.37,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.089,0.021,7.602,0.023,7.48,0.023,7.418,0.027,7.493,0.021,7.457,0.018,7.484,0.155,0
19865472,62.7767428,12.7967281,62.77719529,12.79668037,55715.7564005,2942338064619865472,0,125.36,5.1,-17.58,5.1,23.0,0.9,5.36,37.2,26.07,1.47,-0.53,1.07,0.136885,19.244,0.016,17.878,0.009,15.761,0.006,14.81,0.004,14.308,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.692,0.025,12.128,0.038,11.842,0.033,11.407,0.024,11.193,0.023,10.928,0.124,8.584,-99.0,1
534,71.7203908,12.8838619,71.72063399,12.88382403,55578.6046412,2971142609821489538,0,86.48,3.5,-15.64,3.5,20.59,0.82,5.35,40.63,20.23,1.12,0.36,0.83,0.36,15.712,0.01,0.0,0.0,0.0,0.0,0.0,0.0,12.143,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.896,0.02,10.275,0.022,10.017,0.017,9.871,0.024,9.715,0.02,9.644,0.056,8.986,-99.0,0
646,77.2626681,12.9641844,77.26283268,12.96438724,55688.9829398,2984427166805432680,2,74.88,1.2,-20.15,1.1,22.37,0.34,8.49,42.31,16.43,0.35,0.13,0.25,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.64,0.024,7.181,0.04,7.084,0.018,7.025,0.033,7.072,0.021,7.064,0.016,7.238,0.12,0
58,51.2966469,13.0093056,51.29719904,13.00928737,55763.1255208,2924590781771563807,0,193.25,3.5,-16.09,3.4,28.04,0.51,15.41,31.4,32.78,0.83,-0.81,0.58,0.17,18.209,0.011,16.83,0.006,14.744,0.005,13.752,0.005,13.266,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.844,0.022,11.247,0.023,10.884,0.017,10.681,0.023,10.478,0.022,10.128,0.063,8.52,-99.0,0
426,68.3625206,13.0454967,68.36288738,13.04543178,55732.4800579,2967796110197628809,0,109.88,1.3,-30.45,1.4,23.9,0.27,5.39,39.42,22.5,0.36,-2.28,0.29,0.51,13.894,0.006,12.733,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.683,0.021,9.069,0.022,8.822,0.019,8.709,0.023,8.637,0.021,8.517,0.028,8.475,0.436,0
361,67.2090178,13.0476028,67.20935659,13.04759764,55247.6303125,2991587363407187839,2,105.58,0.3,-15.0,0.2,21.74,0.06,2.97,38.98,23.25,0.09,0.42,0.05,1.98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.793,0.198,4.656,0.204,4.534,0.033,4.576,0.079,4.037,0.055,4.566,0.014,4.286,0.026,0
181,63.7163839,13.0549536,63.71674444,13.05481505,55675.2621875,2990431025738532667,2,112.83,4.2,-18.61,3.8,21.25,0.78,4.07,37.55,25.5,1.31,-0.8,0.87,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.445,0.029,7.828,0.017,7.688,0.017,7.599,0.025,7.659,0.02,7.604,0.018,7.694,0.157,0
106,59.6492453,13.1050278,59.64922626,13.10507109,50725.3884722,2941299190432095318,2,79.3,1.2,-6.67,1.1,13.46,0.2,29.15,35.71,28.02,0.59,0.62,0.39,1.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.726,0.019,7.447,0.018,7.375,0.021,7.348,0.029,7.373,0.02,7.376,0.017,7.172,0.103,0
413,68.1068917,13.1132306,68.10725556,13.11320182,55613.859375,2991802498311514735,1,104.35,3.4,-19.28,2.7,22.19,0.71,3.23,39.32,22.67,1.01,-0.31,0.61,0.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.298,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.423,0.026,7.791,0.033,7.654,0.02,7.564,0.026,7.521,0.021,7.427,0.018,7.41,0.146,0
656,77.7356178,13.1220214,77.73585548,13.12195877,55716.411169,2984629042967090560,0,63.75,3.5,-26.65,3.5,20.17,1.03,9.64,42.42,16.14,1.11,-1.79,0.9,0.39,15.905,0.005,0.0,0.0,0.0,0.0,12.517,0.005,12.081,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.8,0.027,10.155,0.029,9.923,0.02,9.745,0.023,9.579,0.019,9.451,0.037,8.498,-99.0,0
334,66.7264292,13.1381742,66.72682183,13.13821758,55915.9687963,2991530699379216359,2,105.72,2.7,-17.35,2.0,21.54,0.54,2.91,38.78,23.58,0.83,-0.12,0.46,0.76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.432,0.041,7.917,0.029,7.795,0.031,7.676,0.024,7.766,0.019,7.737,0.022,7.753,0.179,0
591,73.4125481,13.1387336,73.41271952,13.13851264,55923.8772801,2972012500133303872,2,54.84,0.8,-21.04,0.8,14.42,0.2,24.04,41.17,19.11,0.36,-2.72,0.28,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.519,0.029,8.187,0.023,8.09,0.018,7.939,0.023,7.975,0.019,7.96,0.02,7.864,0.175,0
446,68.7732069,13.1736758,68.77350003,13.17359765,55770.3648843,2991869571306286169,0,102.24,3.6,-14.72,3.5,22.01,0.77,3.23,39.57,22.24,1.08,0.75,0.77,0.37,15.595,0.006,14.483,0.007,12.97,0.007,12.552,0.007,12.072,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.675,0.021,10.1,0.022,9.825,0.018,9.692,0.023,9.545,0.021,9.358,0.047,7.811,-99.0,0
432,68.4443422,13.2518836,68.44471538,13.2519707,55948.9536806,2991819300627016043,2,102.85,0.7,-17.81,0.5,22.02,0.15,3.09,39.44,22.47,0.21,0.11,0.11,1.42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.759,0.02,5.612,0.018,5.558,0.023,5.549,0.062,5.409,0.03,5.612,0.014,5.549,0.047,0
642,76.7918517,13.2697864,76.79204673,13.26974625,55531.1821296,2984397063577711261,0,66.12,3.8,-22.31,3.7,19.65,1.07,9.59,42.16,16.82,1.24,-0.82,0.97,0.25,17.139,0.008,15.832,0.005,14.18,0.004,13.395,0.004,13.123,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.756,0.027,11.13,0.03,10.839,0.019,10.646,0.023,10.472,0.021,10.219,0.06,8.807,0.389,0
451,68.9521283,13.2880611,68.9524316,13.28800436,55685.5886574,2991875417768167370,0,86.74,3.6,-20.24,3.5,19.05,0.77,6.99,39.63,22.13,1.24,-1.05,0.91,0.42,0.0,0.0,14.338,0.01,12.899,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.731,0.022,10.108,0.022,9.867,0.018,9.727,0.023,9.569,0.021,9.559,0.05,8.495,-99.0,0
262,65.7496356,13.3162622,65.74990762,13.31618509,55758.5359144,2990779078097590366,0,90.81,3.6,-14.43,3.6,17.99,0.7,9.8,38.38,24.23,1.33,-0.07,0.97,0.54,14.237,0.01,14.437,0.006,13.482,0.01,13.069,0.01,12.761,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.122,0.02,9.467,0.02,9.251,0.017,9.119,0.024,9.066,0.019,8.912,0.029,8.847,0.409,0
212,64.5356439,13.3312803,64.53599979,13.3312178,55784.8950926,2990522284355382703,0,111.15,3.4,-16.61,3.4,21.3,0.64,3.46,37.88,25.01,1.06,-0.07,0.77,0.47,15.83,0.007,15.125,0.01,13.215,0.01,12.688,0.01,12.264,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.288,0.025,9.698,0.024,9.352,0.019,9.18,0.023,9.019,0.02,8.916,0.03,8.19,0.244,0
703,85.1888661,13.3567333,85.18900452,13.35666985,55459.2994444,2989144400521672798,0,32.62,3.6,-14.95,3.5,15.31,1.53,25.48,44.01,11.1,1.44,0.53,1.25,0.22,18.358,0.008,17.015,0.008,15.166,0.004,14.272,0.005,13.879,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.513,0.025,11.895,0.026,11.622,0.022,11.38,0.023,11.213,0.023,10.871,0.151,8.205,0.279,0
223,64.6959894,13.3663147,64.69639752,13.36626923,55758.8391667,2990524114072628318,0,112.74,3.4,-20.2,3.4,21.79,0.65,3.31,37.94,24.91,1.03,-0.74,0.76,0.64,12.997,0.01,0.0,0.0,0.0,0.0,0.0,0.0,11.902,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.121,0.02,8.481,0.026,8.3,0.018,8.186,0.023,8.23,0.019,8.156,0.022,7.88,0.179,0
91,58.4437367,13.3920036,58.44420332,13.39194249,55736.3634954,2941056444317231648,0,147.62,3.5,-14.82,3.5,24.45,0.58,8.72,35.11,28.76,0.95,0.13,0.69,0.21,0.0,0.0,15.737,0.007,14.106,0.006,13.293,0.004,12.886,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.559,0.023,10.984,0.027,10.677,0.02,10.506,0.023,10.328,0.022,10.178,0.064,8.782,-99.0,0
450,68.8886761,13.4276128,68.88883198,13.42755904,55714.8648958,2991883363116888256,0,61.16,3.6,-13.87,3.6,13.39,0.77,28.63,39.59,22.19,1.77,-0.83,1.32,0.38,16.357,0.006,15.166,0.01,13.816,0.01,13.569,0.007,13.116,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.726,0.021,11.133,0.02,10.874,0.02,10.688,0.023,10.534,0.023,10.452,0.115,8.465,-99.0,0
319,66.4652367,13.5026928,66.46560238,13.50265265,55766.9334259,2991561143258639938,0,114.14,3.6,-25.0,3.6,23.26,0.72,4.19,38.66,23.79,1.02,-1.19,0.76,0.3,15.859,0.007,14.638,0.007,13.198,0.01,13.814,0.004,12.463,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.013,0.023,10.4,0.024,10.111,0.018,9.958,0.024,9.804,0.021,9.479,0.038,7.892,0.17,0
146,62.0770419,13.5238747,62.07734319,13.5238957,55962.4091319,2942410105390312147,2,100.04,1.1,-5.85,1.1,17.83,0.2,11.04,36.8,26.57,0.41,1.96,0.3,1.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.185,0.037,6.749,0.04,6.645,0.029,6.571,0.042,6.668,0.019,6.647,0.016,6.615,0.065,0
139,61.6443061,13.5490758,61.64464646,13.54904619,55750.3369329,2942228581644435896,10,113.06,1.2,-13.57,1.2,20.11,0.21,6.16,36.6,26.84,0.4,0.27,0.29,0.53,14.019,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.982,0.024,9.258,0.03,9.091,0.018,8.909,0.022,8.856,0.021,8.688,0.025,8.485,0.303,0
541,71.8157203,13.5570828,71.81596929,13.55700798,55504.9493056,2995201594171321949,0,87.96,3.9,-14.81,3.8,20.84,0.91,4.85,40.62,20.26,1.23,1.09,0.9,0.18,0.0,0.0,0.0,0.0,15.474,0.007,15.111,0.007,14.946,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.328,0.036,11.739,0.036,11.356,0.025,10.968,0.023,10.771,0.022,10.609,0.087,8.52,0.3,0
523,71.3317264,13.5742881,71.33204473,13.57417082,55795.2272801,2995189704996771621,0,82.47,1.3,-15.87,1.3,19.33,0.3,6.96,40.45,20.59,0.44,0.53,0.33,0.66,13.8,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.366,0.026,8.669,0.031,8.436,0.021,8.34,0.023,8.245,0.02,8.165,0.023,7.869,0.181,0
630,75.7015944,13.6327056,75.7017984,13.6326751,55332.8933102,2996390496778553555,0,61.02,5.3,-15.66,5.1,16.93,1.42,15.09,41.82,17.64,2.03,0.41,1.53,0.17,18.648,0.014,0.0,0.0,15.439,0.006,14.568,0.005,14.14,0.004,18.6521854401,0.009,17.3512592316,0.006,15.4582986832,0.005,14.5348176956,0.005,12.766,0.021,12.176,0.021,11.876,0.019,11.677,0.023,11.493,0.023,10.914,0.113,8.807,0.43,0
39,47.6808597,13.6432178,47.68137161,13.64321195,55802.0705903,2921940403589598470,0,155.87,1.1,-8.2,1.1,21.35,0.15,15.38,29.31,34.66,0.34,-0.07,0.24,0.51,14.161,0.007,12.99,0.005,0.0,0.0,13.006,0.006,11.784,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.973,0.023,9.331,0.028,9.087,0.023,8.965,0.022,8.904,0.021,8.836,0.033,8.569,0.451,0
585,72.958285,13.6551517,72.9585166,13.65484257,55305.2997917,2996033957953450452,2,106.8,1.0,-17.48,0.6,26.22,0.24,9.46,40.98,19.51,0.25,1.48,0.12,1.41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.235,0.029,5.03,0.018,4.941,0.015,4.953,0.071,4.637,0.039,4.98,0.014,4.952,0.032,0
207,64.4487214,13.6617756,64.44908177,13.6617078,55650.5433565,2990609701784271635,0,106.91,3.4,-19.84,3.4,20.53,0.64,4.08,37.82,25.1,1.1,-0.76,0.81,0.62,13.361,0.01,0.0,0.0,0.0,0.0,0.0,0.0,11.733,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.405,0.022,8.72,0.018,8.527,0.019,8.377,0.022,8.372,0.019,8.279,0.021,8.421,0.307,0
389,67.6556786,13.7244042,67.65590621,13.72442519,55248.3021528,2991651611629011302,2,107.24,0.4,-18.96,0.3,22.41,0.08,2.94,39.11,23.04,0.12,0.18,0.07,1.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.221,0.312,4.834,0.036,4.748,0.017,4.664,0.08,4.369,0.039,4.757,0.015,4.713,0.029,0
635,75.7819081,13.7306706,75.78207367,13.73059149,55590.1875347,2996395756914777479,2,66.48,1.4,-17.88,0.9,18.54,0.37,10.86,41.84,17.6,0.48,0.3,0.27,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.629,0.032,7.303,0.018,7.226,0.027,7.199,0.029,7.243,0.023,7.23,0.017,7.135,0.103,0
562,72.2939942,13.8114528,72.29427403,13.81138745,55757.0167824,2995298682862857782,0,87.05,3.6,-26.04,3.6,21.52,0.85,4.68,40.75,19.98,1.09,-1.11,0.84,0.29,16.358,0.006,15.11,0.01,13.554,0.007,0.0,0.0,12.5,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.245,0.024,10.639,0.027,10.348,0.018,10.15,0.023,10.005,0.02,10.006,0.085,8.597,-99.0,0
353,67.0934372,13.8227297,67.09376425,13.82271363,55652.8649653,2991680859457036376,0,97.31,3.8,-23.15,3.7,20.22,0.77,3.94,38.88,23.42,1.23,-1.24,0.91,0.25,17.123,0.012,15.866,0.006,14.259,0.005,13.446,0.005,12.996,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.67,0.026,11.05,0.027,10.789,0.019,10.588,0.023,10.421,0.021,10.295,0.071,8.867,0.477,0
238,65.2196675,13.8644269,65.22001,13.86445066,55246.010463,2990829187064085438,2,104.26,0.6,-18.07,0.5,20.37,0.12,3.94,38.13,24.63,0.19,-0.16,0.12,1.61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.286,0.027,5.155,0.024,5.062,0.018,5.034,0.077,4.795,0.039,5.093,0.013,5.036,0.031,0
351,67.0184836,13.8679414,67.01896937,13.86781671,55829.3762847,2991681468610868797,2,106.72,1.8,-17.78,1.3,21.85,0.36,2.36,38.85,23.47,0.54,0.37,0.3,0.97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.904,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.506,0.027,7.142,0.044,7.003,0.021,6.92,0.033,6.954,0.022,6.93,0.016,7.016,0.096,0
405,67.8722781,13.9034681,67.87245235,13.90339688,55290.9081944,2991751289300993900,2,91.34,1.0,-20.14,0.8,19.34,0.21,5.93,39.18,22.92,0.34,-0.62,0.21,1.22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.733,0.02,6.572,0.051,6.455,0.021,6.424,0.042,6.437,0.022,6.475,0.016,6.415,0.06,0
117,60.1872822,13.9063344,60.1876643,13.90632828,55776.0709607,2941778835964164804,0,128.28,3.5,-14.41,3.4,22.04,0.6,5.87,35.91,27.76,1.06,0.43,0.74,0.45,15.334,0.01,0.0,0.0,12.681,0.01,0.0,0.0,14.652,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.26,0.021,9.615,0.022,9.344,0.017,9.176,0.023,9.012,0.02,8.946,0.034,8.974,-99.0,0
604,74.2528178,13.9123506,74.25301112,13.91242328,55837.6571065,2996125085541276369,2,67.15,0.8,-23.2,0.8,17.99,0.2,11.36,41.37,18.68,0.29,-1.28,0.23,0.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.762,0.026,8.266,0.024,8.119,0.017,8.032,0.023,8.124,0.019,8.053,0.02,7.838,0.18,0
295,66.1313636,13.9286197,66.13173488,13.92856074,55893.5360301,2990911009915133492,0,110.13,3.9,-19.46,3.7,22.04,0.77,2.55,38.49,24.05,1.17,-0,0.82,0.2,17.258,0.008,15.987,0.007,14.369,0.007,13.594,0.007,13.234,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.901,0.022,11.324,0.021,11.055,0.019,10.845,0.024,10.675,0.022,9.986,0.051,8.976,0.474,0
628,75.4001542,13.9330064,75.4004468,13.93298577,55852.8182523,2996387318695096640,2,87.3,0.8,-19.97,0.8,23.67,0.21,7.7,41.71,17.9,0.22,1.02,0.17,0.68,12.004,0.007,0.0,0.0,0.0,0.0,0.0,0.0,12.574,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.754,0.021,8.104,0.017,7.918,0.02,7.824,0.025,7.892,0.021,7.767,0.02,7.291,0.104,0
606,74.3648175,13.9452128,74.36496574,13.94516355,54934.567419,2996336608668546745,0,68.46,3.9,-22.06,3.8,18.31,0.99,10.6,41.4,18.61,1.37,-0.83,1.06,0.24,17.074,0.006,0.0,0.0,14.259,0.004,14.121,0.007,13.237,0.007,17.0291385651,0.005,15.8361644745,0.005,14.2575302124,0.005,13.5330381393,0.005,11.92,0.023,11.34,0.028,11.081,0.021,10.876,0.024,10.715,0.02,10.372,0.084,8.894,-99.0,0
608,74.4562753,14.0021897,74.45627971,14.0022061,51454.4053357,2996338240909249813,2,70.5,1.3,-17.95,1.0,18.58,0.33,9.99,41.42,18.56,0.45,0.4,0.29,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.569,0.019,7.268,0.055,7.235,0.017,7.13,0.032,7.206,0.021,7.216,0.017,7.311,0.121,0
231,64.9904314,14.0352,64.99050681,14.03511622,52036.1228472,2990850910685839078,2,114.14,0.4,-20.46,0.4,22.17,0.08,2.96,38.02,24.79,0.12,-0.24,0.09,1.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.002,0.037,4.927,0.047,4.853,0.015,4.853,0.075,4.482,0.043,4.911,0.013,4.852,0.025,0
276,65.976715,14.0521117,65.97718429,14.05202714,55754.3351273,2990923903921381203,1,114.16,3.4,-15.62,2.4,22.58,0.66,3.06,38.42,24.17,0.99,0.98,0.53,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.506,0.023,7.925,0.021,7.786,0.021,7.692,0.026,7.756,0.021,7.685,0.018,7.622,0.154,0
503,70.3659092,14.0761089,70.36619231,14.07602537,55718.8803588,2995106171481076305,0,86.9,3.5,-21.93,3.5,19.93,0.78,5.16,40.08,21.31,1.15,-0.55,0.87,0.6,13.986,0.007,0.0,0.0,0.0,0.0,14.047,0.009,11.514,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.576,0.021,8.938,0.024,8.712,0.021,8.601,0.023,8.492,0.019,8.388,0.023,7.808,0.192,0
252,65.5146575,14.0771972,65.51501423,14.07717987,55246.1310417,2990872095413567150,2,113.2,0.6,-21.93,0.5,22.34,0.12,2.89,38.23,24.46,0.18,-0.44,0.11,1.69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.345,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.052,0.023,5.016,0.021,4.96,0.017,4.919,0.069,4.691,0.035,4.995,0.015,4.935,0.031,0
480,69.7388103,14.1055769,69.73960352,14.10502542,40587.0,2995041488171086381,2,103.25,1.1,-22.62,0.8,23.06,0.24,4.12,39.85,21.73,0.31,-0.01,0.18,1.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.814,0.037,6.52,0.029,6.443,0.021,6.37,0.044,6.416,0.021,6.443,0.017,6.442,0.073,0
338,66.8503933,14.1186558,66.85067922,14.11861057,55714.7284491,2991710673535516793,0,107.52,3.6,-18.36,3.6,21.9,0.72,2.19,38.76,23.61,1.09,0.41,0.8,0.26,16.495,0.006,15.289,0.007,13.747,0.007,13.374,0.005,12.7,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.401,0.023,10.782,0.026,10.529,0.02,10.367,0.023,10.214,0.02,10.164,0.071,8.691,-99.0,0
508,70.5518869,14.1476061,70.55214259,14.14751564,55658.3769213,2995111076317614680,0,93.17,3.7,-22.15,3.7,21.42,0.83,3.43,40.14,21.2,1.13,-0.16,0.86,0.21,17.168,0.012,0.0,0.0,0.0,0.0,13.539,0.004,13.178,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.889,0.021,11.295,0.023,11.011,0.018,10.828,0.023,10.635,0.022,10.26,0.072,8.541,-99.0,0
197,64.1059031,14.1714417,64.10630664,14.17139349,55751.5691088,2990600842953714270,0,136.58,3.4,-19.61,3.4,25.78,0.64,8.06,37.64,25.37,0.87,0.53,0.64,0.28,15.925,0.007,14.717,0.007,13.198,0.01,13.267,0.005,12.182,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.925,0.02,10.321,0.02,10.049,0.019,9.905,0.023,9.717,0.021,9.676,0.048,8.797,-99.0,0
437,68.5221322,14.2175461,68.52241962,14.21745716,55743.6533681,2991971698116195365,0,79.84,2.0,-15.16,2.0,17.09,0.42,12.46,39.4,22.54,0.77,0.41,0.57,0.66,0.0,0.0,0.0,0.0,0.0,0.0,16.137,0.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.531,0.021,8.861,0.033,8.69,0.018,8.591,0.023,8.627,0.021,8.462,0.032,8.109,0.303,0
339,66.8555922,14.2606728,66.85582172,14.26059789,55705.9936343,2991713432853390135,2,103.78,1.6,-21.93,1.6,21.28,0.32,2.11,38.75,23.63,0.49,-0.42,0.37,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.374,0.029,7.822,0.023,7.713,0.023,7.659,0.025,7.71,0.019,7.68,0.022,8.173,0.343,0
583,72.8899122,14.2863728,72.89009129,14.28634322,55647.5594444,2996165047713350083,2,55.53,0.8,-17.69,0.8,14.03,0.19,25.66,40.91,19.66,0.37,-0.97,0.29,0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.709,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.96,0.024,8.424,0.02,8.288,0.015,8.226,0.023,8.287,0.019,8.188,0.02,7.779,0.155,0
119,60.2478756,14.3459356,60.24828108,14.34590134,55715.0585648,2941815597696811940,0,130.94,3.5,-17.56,3.5,22.56,0.6,5.9,35.91,27.76,1.03,0.12,0.75,0.36,15.839,0.01,14.621,0.007,13.09,0.01,13.491,0.005,12.043,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.693,0.02,10.083,0.022,9.826,0.017,9.678,0.022,9.506,0.019,9.315,0.034,8.129,0.228,0
184,63.7933828,14.3984625,63.79375842,14.39847285,55911.0543866,2990968312404523335,2,119.67,4.2,-15.19,3.5,22.33,0.77,3.5,37.49,25.59,1.24,1.04,0.77,0.66,0.0,0.0,0.0,0.0,0.0,0.0,13.237,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.947,0.026,8.294,0.021,8.128,0.017,8.061,0.023,8.138,0.022,8.055,0.022,7.887,0.208,0
246,65.3949794,14.4097878,65.39565993,14.40976822,55289.2189583,2991254137873908578,2,104.45,0.6,-19.66,0.5,20.5,0.12,3.4,38.16,24.58,0.19,-0.12,0.12,1.47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.784,0.023,5.666,0.033,5.595,0.018,5.689,0.054,5.43,0.03,5.624,0.016,5.521,0.04,0
345,66.9459844,14.4177483,66.94623002,14.41783891,55549.6700579,2991724967803198493,2,102.21,1.9,-19.95,1.4,20.93,0.38,2.38,38.78,23.59,0.59,0.07,0.34,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.894,0.03,7.456,0.023,7.348,0.02,7.316,0.029,7.356,0.021,7.342,0.018,7.277,0.123,0
268,65.8492458,14.4279525,65.84956859,14.42788861,55679.4745486,2991309580270099153,0,104.59,3.6,-20.83,3.6,20.81,0.7,2.74,38.34,24.29,1.14,-0.26,0.85,0.43,15.576,0.005,14.347,0.007,12.846,0.01,13.923,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.472,0.022,9.894,0.022,9.63,0.018,9.417,0.021,9.265,0.019,9.368,0.07,8.852,-99.0,0
609,74.4907919,14.4519867,74.49103529,14.45191896,55684.5323958,2996444056203115087,0,69.47,5.0,-26.11,5.0,18.84,1.27,9.33,41.39,18.62,1.7,-1.33,1.37,0.32,16.412,0.005,0.0,0.0,13.638,0.004,12.936,0.006,12.601,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.304,0.026,10.707,0.031,10.459,0.022,10.308,0.023,10.134,0.021,10.26,0.077,9.084,-99.0,0
210,64.4815275,14.5462528,64.48185672,14.54618761,55756.7347338,2991040287064026567,0,99.11,3.4,-20.6,3.4,19.06,0.64,6.78,37.77,25.17,1.18,-0.72,0.87,0.39,15.633,0.007,14.403,0.007,0.0,0.0,0.0,0.0,12.212,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.871,0.02,10.276,0.024,10.017,0.017,9.876,0.023,9.745,0.022,9.533,0.042,8.52,0.346,0
172,63.6068778,14.6250347,63.60710524,14.62480676,55753.4999421,2990991982399389413,2,106.63,1.2,-19.78,0.9,19.98,0.22,4.99,37.39,25.73,0.39,-0.32,0.23,1.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.216,0.029,6.916,0.024,6.825,0.017,6.769,0.038,6.788,0.02,6.797,0.015,7.0,0.106,0
643,76.8956631,14.6539256,76.89592771,14.65384916,55909.8696644,3008618382338416465,0,67.1,3.6,-27.57,3.6,20.13,1.0,8.73,42.06,17.05,1.13,-0.93,0.94,0.46,15.155,0.007,13.976,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.416,0.032,9.8,0.036,9.524,0.023,9.314,0.023,9.183,0.021,9.031,0.03,8.81,0.432,0
392,67.6775114,14.6615242,67.67786779,14.66149927,55721.1356944,2992169096840434215,0,122.63,3.8,-27.94,3.7,25.75,0.78,7.67,39.04,23.15,0.97,-0.32,0.71,0.17,17.563,0.009,16.253,0.008,14.477,0.006,14.074,0.007,13.256,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.932,0.023,11.355,0.022,11.026,0.017,10.835,0.024,10.634,0.023,10.543,0.1,8.907,-99.0,0
272,65.8847128,14.6704769,65.88507094,14.67043763,55538.4493634,2991319183499015205,2,105.56,2.0,-18.56,1.5,20.9,0.39,2.45,38.34,24.3,0.63,0.45,0.36,0.96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.611,0.018,7.255,0.02,7.145,0.017,7.12,0.032,7.154,0.02,7.151,0.017,7.149,0.104,0
247,65.3962106,14.6952283,65.39653997,14.69518446,55707.9054745,2991265127506009920,0,104.22,3.6,-25.48,3.6,20.64,0.69,3.03,38.14,24.61,1.14,-1.26,0.86,0.29,16.238,0.008,14.967,0.007,13.58,0.007,14.767,0.008,12.576,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.296,0.021,10.686,0.022,10.441,0.017,10.274,0.022,10.101,0.019,9.721,0.044,8.377,0.263,0
154,62.6699767,14.7335972,62.67039467,14.73347929,55752.9447107,2942890789540333775,0,118.12,4.9,-15.57,4.7,21.45,0.88,3.83,36.98,26.32,1.51,0.91,1.06,0.17,18.893,0.015,17.485,0.009,15.39,0.007,14.363,0.004,13.839,0.005,18.9088935852,0.01,17.546546936,0.006,15.3484897614,0.005,14.3632059097,0.006,12.388,0.023,11.795,0.03,11.421,0.026,11.197,0.023,10.973,0.021,10.464,0.074,8.492,-99.0,0
354,67.0975108,14.7409764,67.09785545,14.7410002,55247.6248148,2992111230368506998,2,109.5,1.8,-20.49,1.3,22.43,0.36,2.35,38.81,23.54,0.52,0.51,0.3,1.62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.209,0.026,5.114,0.026,5.027,0.023,5.034,0.075,4.714,0.036,5.065,0.014,4.972,0.028,0
35299904,77.1714136,14.7443803,77.17153083,14.74433067,55332.3611227,3008630080935299904,0,46.77,4.0,-18.87,4.0,14.1,1.1,26.32,42.1,16.89,1.79,-0.66,1.48,0.196924,18.601,0.013,0.0,0.0,15.53,0.005,14.716,0.004,14.346,0.003,18.6099624634,0.009,17.3228988647,0.006,15.5432786942,0.005,14.7294015884,0.005,13.037,0.027,12.486,0.03,12.113,0.022,11.933,0.023,11.745,0.023,11.517,0.175,8.612,-99.0,1
387,67.641135,14.7480994,67.64145597,14.74804087,55762.6402893,2992170943533005514,0,96.47,3.5,-24.02,3.5,20.31,0.72,3.35,39.02,23.19,1.13,-0.74,0.86,0.42,15.318,0.007,14.065,0.007,12.737,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.563,0.019,9.954,0.022,9.712,0.018,9.538,0.023,9.394,0.022,9.293,0.039,8.903,-99.0,0
284,66.0519381,14.7582269,66.05261929,14.75810774,55823.5059838,2991334372708765566,2,109.88,1.1,-21.96,1.2,21.94,0.22,1.92,38.4,24.21,0.33,-0.02,0.27,1.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.357,0.018,6.105,0.017,6.007,0.017,5.965,0.05,5.913,0.025,5.988,0.016,5.874,0.039,0
433,68.4621564,14.8444231,68.462445,14.8443429,55250.9789583,2992382451992216555,2,103.22,1.0,-26.49,0.5,22.27,0.21,2.31,39.32,22.67,0.29,-0.62,0.13,2.11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.311,0.262,4.288,0.228,4.074,0.036,4.023,0.11,3.621,0.054,4.102,0.014,4.056,0.027,0
545,71.8972317,14.8890903,71.89756666,14.88906215,55825.1993171,2995432848620051526,2,88.84,1.2,-22.62,1.2,21.26,0.28,4.1,40.53,20.43,0.37,0.36,0.28,0.67,12.517,0.01,13.626,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.91,0.026,8.309,0.016,8.17,0.017,8.074,0.023,8.141,0.019,8.116,0.028,8.315,0.34,0
203,64.3672347,14.9010447,64.36753195,14.90103345,55713.3642477,2991074133404247819,0,103.22,3.4,-25.07,3.4,19.89,0.64,4.78,37.69,25.29,1.12,-1.36,0.84,0.44,15.029,0.006,13.82,0.007,0.0,0.0,15.404,0.012,11.814,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.471,0.022,9.869,0.023,9.621,0.019,9.457,0.023,9.334,0.019,9.181,0.033,8.559,-99.0,0
274,65.9598286,14.9215181,65.96019292,14.92136446,55615.7303588,2991348282051060500,0,115.13,3.5,-28.02,3.5,23.11,0.68,3.48,38.35,24.29,0.99,-0.94,0.75,0.59,13.966,0.01,0.0,0.0,0.0,0.0,0.0,0.0,12.153,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.293,0.022,8.718,0.024,8.454,0.017,8.324,0.023,8.202,0.019,8.056,0.02,7.8,0.174,0
578,72.7601194,14.9713094,72.76040557,14.97132553,55592.5422106,2996207822646512410,10,95.34,1.2,-21.21,1.2,23.24,0.29,5.55,40.8,19.88,0.34,1.24,0.26,0.67,13.666,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.796,0.027,8.145,0.026,7.967,0.02,7.864,0.024,7.856,0.019,7.733,0.019,7.674,0.153,0
318,66.4601833,15.0025422,66.46054747,15.00250439,55748.850544,2992117337430234944,0,106.13,3.9,-29.43,3.7,21.73,0.77,1.5,38.54,23.98,1.17,-1.52,0.86,0.23,16.872,0.008,15.62,0.007,14.01,0.006,14.044,0.01,13.466,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.629,0.022,11.049,0.022,10.778,0.018,10.598,0.024,10.425,0.022,10.225,0.067,8.93,0.462,0
48015989,67.8181917,15.0033661,67.81852429,15.00329137,55801.1138542,2992207711148015989,0,104.84,4.3,-19.96,4.3,21.9,0.9,1.62,39.1,23.11,1.29,0.77,0.97,0.150882,18.693,0.01,17.333,0.012,15.392,0.006,14.454,0.007,14.011,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.629,0.023,12.07,0.027,11.715,0.023,11.515,0.024,11.307,0.023,10.938,0.278,8.712,-99.0,1
259,65.6840472,15.0560892,65.68425251,15.05609148,55678.6281481,2991351452664581211,2,111.99,1.1,-20.97,0.9,22.06,0.21,2.0,38.22,24.48,0.33,0.39,0.21,1.31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.869,0.018,5.64,0.023,5.558,0.018,5.486,0.061,5.373,0.028,5.563,0.017,5.475,0.043,0
574,72.6408953,15.0834503,72.64127146,15.08330775,55556.9014699,2995832559289889946,2,85.54,1.3,-21.77,1.3,20.93,0.31,4.79,40.75,19.98,0.4,0.69,0.31,1.19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.439,0.027,6.133,0.033,6.044,0.02,6.043,0.052,6.011,0.021,6.042,0.014,5.922,0.041,0
283,66.03914,15.0876117,66.03970853,15.08741078,55804.8807986,2991368810779250995,0,175.04,3.5,-66.39,3.5,36.13,0.68,18.69,38.36,24.26,0.63,-3.84,0.49,0.26,15.689,0.006,14.434,0.007,12.775,0.01,13.285,0.007,11.885,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.303,0.021,9.755,0.016,9.472,0.018,9.277,0.022,9.083,0.022,8.956,0.028,8.773,-99.0,0
237,65.1512936,15.0954514,65.1516003,15.0954766,55246.2356018,2991380117084126824,2,108.59,0.5,-21.47,0.4,21.14,0.09,2.24,38.0,24.82,0.15,0.04,0.1,1.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.75,0.048,4.973,0.282,4.689,0.016,4.742,0.076,4.374,0.046,4.753,0.014,4.604,0.025,0
468,69.3832797,15.1464517,69.38359261,15.14645211,55251.8927199,2992489214958648196,2,95.82,1.8,-19.1,1.3,20.91,0.38,2.66,39.63,22.12,0.56,1.03,0.33,1.23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.365,0.021,6.099,0.017,5.992,0.021,5.99,0.046,5.913,0.024,5.982,0.015,6.02,0.068,0
143,61.9249308,15.162785,61.92535633,15.16286741,40587.0,2942810384996883468,2,127.73,0.7,-23.86,0.6,22.96,0.12,4.94,36.62,26.82,0.2,-0.4,0.13,1.56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.244,0.999,5.055,0.031,5.03,0.026,4.886,0.071,4.584,0.043,4.977,0.014,4.945,0.029,0
436,68.4939083,15.1636186,68.49435934,15.16352424,55891.6064583,2992419954675043500,2,102.03,3.1,-34.82,1.5,22.41,0.63,2.36,39.3,22.7,0.88,-2.17,0.42,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.989,0.026,6.576,0.024,6.465,0.024,6.437,0.044,6.473,0.021,6.48,0.017,6.504,0.085,0
442,68.6664008,15.2090525,68.66679114,15.20895168,55835.8494329,2992468410271744217,0,100.65,3.5,-31.54,3.5,22.08,0.73,2.0,39.36,22.6,1.03,-1.51,0.8,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.707,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.042,0.03,8.41,0.021,8.235,0.021,8.078,0.023,8.045,0.019,7.924,0.023,7.478,0.155,0
256,65.6272361,15.2202386,65.62754878,15.22018078,55729.5783218,2991446409252843901,0,94.52,3.5,-19.63,3.5,18.65,0.68,7.5,38.19,24.54,1.23,0.0,0.92,0.42,15.165,0.007,0.0,0.0,0.0,0.0,0.0,0.0,12.116,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.775,0.022,10.138,0.02,9.912,0.017,9.75,0.022,9.641,0.02,9.699,0.055,8.325,-99.0,0
209,64.4650981,15.2271406,64.46546489,15.22710305,55713.5642824,2991178769595563785,0,100.12,3.2,-26.98,3.2,19.41,0.6,5.76,37.71,25.26,1.08,-1.76,0.82,0.33,16.195,0.008,14.969,0.005,13.537,0.007,13.171,0.004,12.563,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.224,0.021,10.638,0.022,10.365,0.017,10.189,0.024,10.051,0.022,10.076,0.077,8.864,-99.0,0
263,65.7562667,15.2282208,65.75663821,15.2281563,55830.8926273,2991447568980242488,0,107.45,3.5,-22.37,3.5,21.27,0.68,1.74,38.24,24.46,1.08,0.03,0.81,0.2,17.306,0.012,16.018,0.007,14.428,0.01,14.019,0.007,13.303,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.023,0.021,11.419,0.02,11.119,0.019,10.948,0.024,10.78,0.021,10.78,0.111,8.834,-99.0,0
82007357,65.1999517,15.2358272,65.20047852,15.23568654,55649.2006713,2991383683354834126,0,161.13,4.9,-59.11,4.9,32.4,0.9,15.57,38.0,24.81,0.98,-3.76,0.77,0.446241,14.435,0.01,13.364,0.007,0.0,0.0,13.231,0.007,12.026,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.49,0.021,8.906,0.029,8.634,0.017,8.455,0.024,8.314,0.022,8.196,0.022,8.019,0.236,1
169,63.2733781,15.2477775,63.27377339,15.24771597,55705.6202894,2943089321423525882,0,120.55,3.3,-21.09,3.2,22.31,0.6,3.49,37.2,26.01,0.98,0.27,0.7,0.27,16.418,0.006,15.226,0.007,13.76,0.007,13.153,0.006,12.572,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.303,0.021,10.732,0.02,10.444,0.019,10.273,0.023,10.085,0.021,9.978,0.055,8.43,-99.0,0
717,89.2113611,15.2710556,89.21142172,15.27100769,55445.1950579,3014538682024944196,0,20.58,3.4,-23.07,3.4,15.36,1.69,27.63,44.38,9.52,1.29,-0.57,1.29,0.29,17.052,0.008,15.79,0.007,14.303,0.005,13.582,0.005,13.264,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.973,0.022,11.425,0.021,11.133,0.02,10.964,0.023,10.793,0.021,10.806,0.1,9.097,-99.0,0
368,67.3014631,15.2738958,67.30166198,15.27388375,55788.9889468,2992197550997680171,0,100.08,3.5,-32.93,3.5,21.17,0.71,1.48,38.84,23.48,1.07,-2.22,0.84,0.62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.308,0.024,8.706,0.031,8.486,0.02,8.352,0.023,8.38,0.019,8.277,0.025,8.634,0.37,0
513,70.8028044,15.3149314,70.80299418,15.31493296,55312.939537,2995581425580928893,0,61.68,3.5,-20.89,3.5,14.51,0.78,22.88,40.12,21.23,1.55,-1.28,1.23,0.6,14.294,0.007,0.0,0.0,0.0,0.0,0.0,0.0,11.527,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.248,0.02,9.611,0.022,9.395,0.017,9.233,0.024,9.16,0.021,9.027,0.03,9.142,0.534,0
140,61.7551106,15.3350275,61.75547258,15.33511483,55766.938588,2942814821441085184,2,126.04,2.0,-20.7,1.4,22.47,0.35,4.6,36.53,26.94,0.58,0.25,0.32,0.77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.365,0.026,7.811,0.049,7.665,0.026,7.617,0.026,7.692,0.022,7.643,0.019,7.648,0.169,0
170,63.4681628,15.3650033,63.46851981,15.36490717,55752.6159607,2991131435289848168,0,122.76,3.2,-27.21,3.2,23.0,0.59,4.1,37.27,25.9,0.91,-0.78,0.68,0.38,15.899,0.007,14.712,0.007,0.0,0.0,12.358,0.005,12.212,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.541,0.024,9.975,0.023,9.7,0.02,9.468,0.023,9.29,0.02,9.242,0.038,8.525,-99.0,0
16,36.64019,15.3734675,36.64065335,15.3734971,55320.1347917,2134137201707188697,2,164.54,1.1,4.72,1.1,19.73,0.13,24.88,22.34,39.51,0.37,1.88,0.26,0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.071,0.065,7.687,0.034,7.558,0.017,7.508,0.026,7.532,0.021,7.508,0.018,7.31,0.115,0
449,68.8685036,15.3992636,68.86885035,15.39918403,55776.4043056,2992481472099110699,1,95.15,3.7,-30.23,3.7,20.99,0.78,2.18,39.42,22.5,1.14,-1.41,0.89,0.29,16.707,0.008,15.439,0.006,13.752,0.006,13.195,0.005,12.608,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.32,0.022,10.721,0.022,10.438,0.018,10.236,0.023,10.048,0.021,9.951,0.07,8.029,-99.0,0
190,63.9428522,15.4006958,63.94318322,15.40066728,55245.0955093,2991148741397143329,2,115.78,0.6,-21.72,0.5,21.8,0.11,2.71,37.47,25.61,0.18,0.2,0.11,1.52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.514,0.034,5.401,0.024,5.326,0.016,5.353,0.064,5.162,0.034,5.382,0.015,5.404,0.041,0
80,56.7481375,15.4046881,56.74888089,15.40464106,55776.8258333,2940147531858261433,0,219.85,3.4,-25.47,3.4,35.09,0.54,18.93,34.15,29.89,0.64,0.57,0.47,0.22,16.113,0.011,14.863,0.006,13.208,0.01,12.496,0.006,12.191,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.733,0.021,10.159,0.016,9.851,0.018,9.683,0.023,9.51,0.02,9.345,0.035,8.964,0.477,0
582,72.8467347,15.4334675,72.84703835,15.43347485,55367.3229398,2996595786491557806,2,68.04,0.9,-17.08,0.6,16.67,0.21,14.6,40.79,19.92,0.34,1.05,0.2,1.26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.93,0.032,6.686,0.017,6.671,0.021,6.593,0.039,6.644,0.02,6.672,0.016,6.599,0.073,0
530,71.62661,15.4720519,71.62696521,15.47204074,55359.0403125,2995794763920870892,2,86.93,1.2,-23.84,0.9,20.62,0.27,4.33,40.38,20.72,0.37,0.3,0.24,1.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.098,0.026,6.843,0.02,6.738,0.033,6.75,0.038,6.749,0.021,6.762,0.016,6.69,0.073,0
409,67.9686158,15.4994806,67.96895379,15.49940977,55797.7130671,2992503795629405083,2,97.84,5.4,-24.71,3.7,20.72,1.09,2.29,39.08,23.09,1.67,-0.23,0.96,0.76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.667,0.023,8.034,0.016,7.895,0.024,7.812,0.025,7.888,0.022,7.754,0.026,6.992,0.136,0
440,68.6471217,15.5046189,68.64743716,15.50450326,55478.4176273,2992525202592669896,2,100.02,1.4,-28.37,0.9,21.74,0.29,1.57,39.33,22.66,0.41,-0.7,0.23,1.14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.745,0.018,6.552,0.031,6.445,0.026,6.397,0.042,6.446,0.02,6.463,0.016,6.367,0.06,0
323,66.5244197,15.5243306,66.52433996,15.524307,51135.2393981,2992232129509651774,2,110.05,1.1,-25.72,1.2,22.31,0.22,1.83,38.52,24.01,0.32,-0.18,0.26,1.22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.456,0.018,6.21,0.023,6.14,0.021,6.131,0.047,6.078,0.024,6.142,0.016,6.14,0.063,0
711,87.8480833,15.5511542,87.84817933,15.55114572,55155.2943056,3014307632090141985,0,26.76,3.4,-31.69,3.4,18.68,1.55,18.7,44.18,10.41,1.06,-1.54,1.06,0.25,16.863,0.011,15.625,0.007,14.14,0.005,13.43,0.007,13.123,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.85,0.022,11.23,0.02,10.952,0.017,10.8,0.024,10.65,0.022,10.502,0.078,9.168,-99.0,0
90293948,80.5064447,15.5818547,80.50658134,15.58179276,55295.1470023,3010168940990293948,0,44.53,5.3,-22.17,5.3,15.8,1.7,20.89,42.9,14.93,2.07,-0.12,1.82,0.164874,19.145,0.014,17.782,0.009,15.856,0.005,14.975,0.005,14.523,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.111,0.023,12.561,0.023,12.237,0.025,12.038,0.023,11.851,0.022,11.802,0.256,9.068,-99.0,1
340,66.8995408,15.58919,66.89990143,15.58892177,55514.6368981,2992249847229393392,2,102.94,1.1,-24.47,0.8,21.09,0.22,1.43,38.66,23.79,0.34,-0.13,0.2,1.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.375,0.018,6.174,0.026,6.141,0.024,6.085,0.054,6.102,0.022,6.136,0.014,6.161,0.048,0
706,85.5620664,15.5940236,85.56203345,15.59397587,56022.8584491,3013447080908252656,1,32.38,4.6,-20.95,4.6,15.53,1.85,24.7,43.84,11.76,1.76,0.53,1.68,0.62,12.992,0.007,0.0,0.0,14.251,0.007,0.0,0.0,12.193,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.91,0.021,9.294,0.021,9.132,0.019,8.997,0.023,9.075,0.02,8.985,0.031,8.292,-99.0,0
560,72.2482928,15.6048439,72.24856601,15.60481272,55676.7559491,2995870158205443555,0,83.46,3.6,-27.2,3.5,20.45,0.84,4.92,40.57,20.34,1.13,-0.4,0.88,0.34,16.349,0.005,15.068,0.01,13.469,0.01,12.699,0.01,12.361,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.001,0.026,10.418,0.025,10.131,0.018,9.936,0.023,9.768,0.021,9.579,0.042,8.671,0.388,0
327,66.5864206,15.6182681,66.58679671,15.61826706,55247.2883102,2992235935265207693,2,114.32,0.7,-32.19,0.5,23.44,0.14,3.79,38.53,23.99,0.19,-1.18,0.11,2.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.167,0.252,3.954,0.236,4.028,0.236,3.723,0.125,3.022,0.067,3.784,0.015,3.766,0.025,0
229,64.9483494,15.6276431,64.94861826,15.62785785,40587.0,2991419601108009446,2,115.48,0.4,-23.42,0.3,22.33,0.08,2.42,37.87,25.02,0.12,0.22,0.07,2.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.963,0.246,1.496,0.21,1.518,0.204,1.2,-99.0,1.365,0.315,1.919,0.02,1.459,0.01,0
382,67.5358239,15.6378386,67.53617954,15.63793445,55248.1553819,2992318775329650857,2,107.34,0.8,-24.56,0.6,22.32,0.16,1.78,38.9,23.39,0.23,0.27,0.14,1.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.853,0.037,5.031,0.28,4.69,0.018,4.686,0.086,4.269,0.044,4.741,0.013,4.696,0.025,0
7275829,69.7437169,15.6614469,69.74401308,15.66138135,55814.7237963,2995605137707275829,0,90.76,5.8,-26.25,5.8,20.4,1.3,3.52,39.7,21.98,1.84,-0.4,1.44,0.130938,19.443,0.018,18.116,0.007,16.004,0.006,15.034,0.004,14.539,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.128,0.026,12.55,0.027,12.203,0.025,11.975,0.025,11.766,0.024,11.266,0.254,8.07,-99.0,1
455,69.0219297,15.6840086,69.02235736,15.68397735,55531.8876968,2992580304572891542,2,90.71,1.2,-24.15,1.1,19.82,0.25,4.48,39.45,22.45,0.39,-0.11,0.28,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.86,0.018,7.505,0.021,7.373,0.015,7.322,0.028,7.396,0.02,7.368,0.019,7.375,0.152,0
391,67.662,15.6918775,67.6624138,15.69205483,55290.8466319,2992320625908246437,2,104.0,0.6,-24.86,0.4,21.74,0.12,0.99,38.94,23.32,0.18,0.11,0.1,1.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.458,0.242,4.967,0.036,4.903,0.023,4.885,0.072,4.612,0.038,4.954,0.014,4.915,0.027,0
137,61.5671978,15.6981175,61.56744739,15.69798136,55714.8190625,2944314947259500964,2,118.45,1.1,-20.7,0.8,21.04,0.19,4.59,36.41,27.1,0.34,0.16,0.19,1.17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.753,0.024,6.532,0.036,6.446,0.024,6.375,0.044,6.423,0.019,6.458,0.015,6.493,0.064,0
186,63.8903683,15.70627,63.89073287,15.70621081,55765.3370139,2992660795107788306,2,121.33,3.2,-21.97,2.5,22.75,0.59,3.49,37.42,25.68,0.92,0.55,0.56,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.558,0.026,7.982,0.021,7.853,0.023,7.764,0.022,7.845,0.02,7.822,0.023,8.693,0.408,0
265,65.8020147,15.7128667,65.80234252,15.71279841,55676.9137268,2991485252425129125,0,110.11,3.6,-26.87,3.6,21.93,0.7,1.48,38.21,24.5,1.07,-0.48,0.82,0.29,16.367,0.006,15.171,0.007,13.742,0.007,13.111,0.005,12.534,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.241,0.022,10.632,0.022,10.356,0.017,10.208,0.023,10.034,0.02,9.819,0.046,8.926,0.482,0
537,71.7767978,15.7282742,71.77702434,15.72831233,55816.6498032,2995808223599311759,2,63.88,1.8,-21.1,1.8,15.42,0.41,19.04,40.41,20.68,0.75,-0.54,0.6,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.46,0.023,8.062,0.023,8.013,0.021,7.936,0.024,7.99,0.022,7.969,0.02,8.28,0.306,0
388,67.6453239,15.7339814,67.64555738,15.73418926,55841.0254167,2992320616542649793,2,97.38,1.4,-22.18,1.2,20.29,0.28,3.11,38.93,23.34,0.45,0.39,0.3,1.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.336,0.034,6.902,0.021,6.817,0.018,6.735,0.031,6.806,0.021,6.805,0.017,6.837,0.091,0
270,65.8553339,15.7631131,65.85576397,15.76302709,55740.6019907,2991494325647964477,2,124.45,3.1,-30.46,2.6,24.82,0.6,6.15,38.23,24.47,0.81,-0.45,0.53,0.76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.752,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.193,0.023,7.647,0.04,7.494,0.018,7.412,0.026,7.475,0.021,7.406,0.017,7.296,0.115,0
127,61.0448414,15.8060781,61.04520934,15.80604578,55727.9745023,2944284113375616653,0,135.37,3.5,-26.1,3.4,23.83,0.6,6.29,36.17,27.42,0.97,-0.37,0.7,0.13,18.867,0.014,17.537,0.009,15.569,0.007,14.628,0.004,14.174,0.007,18.8750762939,0.01,17.5641212463,0.005,15.5553302765,0.004,14.6184110641,0.004,12.779,0.023,12.203,0.026,11.859,0.02,11.635,0.024,11.436,0.023,11.858,0.26,9.069,-99.0,0
658,77.7904469,15.8159428,77.79070394,15.8159399,55824.7189236,3009285430459163766,0,57.94,4.6,-24.53,4.6,17.79,1.3,13.48,42.18,16.77,1.62,-0,1.37,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.974,0.018,8.277,0.024,8.102,0.017,7.98,0.023,7.971,0.021,7.904,0.02,7.851,0.181,0
421,68.2477103,15.8189728,68.24803245,15.81888924,55637.8579051,2992542230692014692,2,98.76,1.3,-23.77,1.3,20.97,0.27,1.79,39.15,22.97,0.4,0.31,0.31,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.323,0.019,7.017,0.02,6.941,0.026,6.906,0.034,6.937,0.019,6.938,0.017,6.991,0.137,0
475,69.5439764,15.8215106,69.54430787,15.82143772,55821.826088,2995608033597671020,0,95.09,3.6,-27.04,3.6,21.17,0.77,2.24,39.62,22.14,1.1,-0.25,0.86,0.27,16.437,0.006,15.197,0.007,13.692,0.006,12.957,0.005,12.655,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.384,0.021,10.79,0.022,10.526,0.02,10.363,0.023,10.177,0.02,10.156,0.105,8.202,-99.0,0
439,68.634,15.8275561,68.63433012,15.82733332,55381.2242477,2992536294308842615,2,86.81,1.4,-20.4,1.3,18.6,0.29,7.58,39.29,22.72,0.49,0.54,0.35,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.061,0.021,7.67,0.023,7.553,0.026,7.505,0.027,7.562,0.02,7.504,0.021,7.481,0.153,0
171,63.4757367,15.8357822,63.47613336,15.83569492,55715.0022454,2992650979246459479,0,133.19,3.1,-9.27,3.1,24.18,0.57,5.68,37.24,25.95,0.85,3.4,0.62,0.15,17.454,0.008,16.126,0.007,14.531,0.007,13.84,0.004,13.583,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.165,0.024,11.616,0.023,11.347,0.018,11.126,0.024,10.91,0.022,10.592,0.091,8.316,0.279,0
408,67.9656558,15.8515594,67.96594993,15.85154457,55249.2166088,2992537440306618550,2,106.35,0.5,-32.45,0.4,22.74,0.1,2.54,39.04,23.15,0.14,-1.13,0.09,1.58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.306,0.019,5.227,0.024,5.146,0.016,5.094,0.074,4.897,0.036,5.189,0.015,5.087,0.049,0
460,69.1696775,15.8693294,69.16988307,15.86909802,55304.9338773,2992601887013914817,2,95.15,0.7,-22.58,0.5,20.7,0.15,2.65,39.48,22.39,0.22,0.66,0.13,1.46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.779,0.02,5.609,0.018,5.556,0.021,5.541,0.061,5.389,0.029,5.592,0.014,5.567,0.044,0
359,67.1655861,15.8708819,67.165482,15.870866,50730.3522107,2992328309243091078,2,108.41,0.6,-26.74,0.4,22.37,0.12,1.77,38.73,23.66,0.17,-0.07,0.1,2.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.994,0.206,2.997,0.212,2.88,0.264,2.975,0.111,2.114,0.028,2.932,0.012,2.907,0.021,0
299,66.2002136,15.8747064,66.20062905,15.87471603,55885.5201389,2991513909777523562,0,97.36,6.9,-30.78,5.9,19.88,1.34,4.08,38.36,24.27,2.24,-1.89,1.54,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.716,0.02,8.065,0.018,7.852,0.02,7.75,0.024,7.744,0.02,7.661,0.019,7.385,0.111,0
273,65.9289922,15.8809242,65.92937701,15.88085322,55790.6838773,2991497981566580943,0,116.8,3.5,-31.41,3.5,23.44,0.68,3.84,38.25,24.44,0.97,-0.91,0.75,0.34,15.362,0.005,15.189,0.007,0.0,0.0,12.391,0.007,12.076,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.693,0.021,10.102,0.02,9.861,0.018,9.689,0.024,9.569,0.021,9.484,0.041,8.452,-99.0,0
292,66.1177656,15.8842908,66.11812062,15.88424332,55857.0394907,2991510771711202790,0,107.6,3.7,-26.4,3.6,21.59,0.72,1.02,38.32,24.32,1.12,-0.31,0.83,0.36,15.598,0.007,14.384,0.007,13.273,0.007,13.426,0.01,12.064,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.765,0.022,10.184,0.021,9.897,0.018,9.704,0.022,9.575,0.021,9.397,0.04,8.773,-99.0,0
566,72.3838525,15.8887456,72.38400774,15.88874139,55253.4197106,2995968786019515024,2,86.17,0.8,-24.5,0.6,20.89,0.18,4.48,40.59,20.32,0.24,0.61,0.16,1.19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.642,0.021,6.433,0.021,6.355,0.016,6.301,0.046,6.355,0.02,6.386,0.015,6.392,0.06,0
526,71.5217306,15.8899942,71.52199925,15.88993868,55654.2178588,2995899653767337494,0,77.64,3.7,-29.97,3.6,18.85,0.84,7.69,40.3,20.88,1.25,-1.55,1.0,0.23,17.258,0.006,15.992,0.007,14.359,0.005,13.571,0.005,13.208,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.922,0.021,11.314,0.023,11.067,0.021,10.88,0.024,10.699,0.021,10.392,0.08,8.86,-99.0,0
296,66.1599653,15.9096261,66.16024189,15.90957441,55791.6956134,2991511451008889746,0,74.53,4.8,-23.42,4.8,15.2,0.94,19.51,38.34,24.3,2.05,-1.84,1.59,0.4,15.943,0.005,14.779,0.007,0.0,0.0,12.974,0.005,12.577,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.335,0.022,10.671,0.022,10.447,0.02,10.279,0.024,10.183,0.021,10.023,0.056,9.044,-99.0,0
621,75.0137253,15.9147686,75.01395942,15.91470732,55612.3285069,2996932623629579743,0,83.51,3.8,-33.35,3.7,22.9,0.97,6.55,41.4,18.61,1.05,-0.55,0.85,0.2,17.165,0.008,15.905,0.007,14.235,0.007,0.0,0.0,13.098,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.8,0.023,11.211,0.031,10.926,0.022,10.71,0.024,10.533,0.022,10.291,0.064,9.171,-99.0,0
618,74.9346767,15.9167325,74.93495093,15.91680052,55253.4208333,2996932308860936107,2,85.86,0.4,-29.77,0.2,23.08,0.1,6.62,41.38,18.66,0.11,0.29,0.06,1.36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.856,0.024,5.694,0.033,5.645,0.016,5.607,0.063,5.512,0.03,5.684,0.014,5.652,0.04,0
482,69.8187594,15.9179731,69.81907468,15.91797399,55252.4931713,2995614835827921063,2,83.14,0.3,-20.97,0.2,18.49,0.06,8.12,39.71,21.98,0.1,0.55,0.06,2.27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.682,0.294,4.547,0.222,4.229,0.036,4.221,0.104,3.827,0.057,4.289,0.016,4.265,0.026,0
314,66.4054861,15.9410131,66.40548019,15.94099795,51135.2334028,2992266552776594059,2,104.07,1.2,-27.71,0.8,21.13,0.23,1.3,38.43,24.15,0.36,-0.67,0.21,1.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.524,0.024,5.285,0.024,5.254,0.023,5.234,0.069,5.049,0.034,5.276,0.013,5.281,0.03,0
559,72.2153472,15.9475431,72.21550272,15.94742344,55795.2474074,2995957908598637911,2,70.76,1.7,-19.34,1.7,17.0,0.39,13.28,40.53,20.44,0.65,0.81,0.51,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.233,0.029,7.83,0.017,7.737,0.021,7.693,0.024,7.753,0.019,7.709,0.018,7.533,0.139,0
356,67.1437333,15.9621806,67.143646,15.962162,50730.3521181,2992334831999166121,2,104.96,0.3,-15.14,0.2,21.12,0.06,1.18,38.72,23.69,0.09,2.33,0.05,2.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.142,0.23,1.754,0.19,1.644,0.218,2.206,0.216,1.997,0.045,1.847,0.013,1.712,0.017,0
160,62.8651811,15.9921458,62.86555357,15.99211966,55636.5137963,2944617386012538022,0,121.0,3.2,-19.24,3.2,22.03,0.58,3.43,36.96,26.35,0.96,1.05,0.71,0.35,15.734,0.006,14.499,0.007,0.0,0.0,0.0,0.0,12.127,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.807,0.019,10.236,0.029,9.941,0.021,9.784,0.024,9.639,0.02,9.652,0.046,9.061,-99.0,0
420,68.2087931,16.0058178,68.20919138,16.00567539,55626.777581,2992550800097032558,2,101.72,1.2,-28.54,1.1,21.75,0.25,1.09,39.12,23.02,0.36,-0.43,0.26,1.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.285,0.021,6.859,0.016,6.77,0.016,6.71,0.038,6.739,0.021,6.73,0.016,6.621,0.072,0
472,69.5393442,16.0332886,69.54000511,16.03309124,40587.0,2995635191504702531,2,109.97,2.1,-40.95,1.5,24.99,0.44,6.58,39.6,22.18,0.53,-1.87,0.34,1.58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.398,0.364,4.995,0.016,4.977,0.018,4.954,0.083,4.654,0.042,5.001,0.017,4.987,0.042,0
216,64.5803008,16.0883419,64.58065527,16.08827083,55809.3874074,2992741384891239277,2,119.68,2.3,-19.22,1.9,22.67,0.43,2.97,37.68,25.31,0.66,1.46,0.42,0.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.88,0.023,7.423,0.023,7.322,0.017,7.266,0.029,7.342,0.021,7.319,0.016,7.31,0.104,0
215,64.5541353,16.0981189,64.55446615,16.09807356,55715.1384838,2992741555569960389,0,103.39,3.1,-25.75,3.1,19.94,0.58,4.38,37.67,25.33,1.02,-0.69,0.77,0.27,16.89,0.008,15.624,0.007,14.047,0.007,13.272,0.005,12.889,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.583,0.021,10.97,0.022,10.704,0.017,10.552,0.023,10.373,0.022,10.174,0.061,8.333,-99.0,0
625,75.3166789,16.1446678,75.3168323,16.1446364,55283.4044329,2997078873703196267,0,51.18,5.2,-19.78,5.1,14.08,1.33,25.91,41.46,18.47,2.33,-0.08,1.91,0.23,18.037,0.009,16.737,0.008,15.064,0.004,14.255,0.004,13.895,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.567,0.021,12.0,0.023,11.708,0.018,11.528,0.023,11.351,0.021,11.651,0.253,8.7,-99.0,0
394,67.6949828,16.1486964,67.69533694,16.14862195,55248.6607176,2993857323912609376,2,97.68,0.5,-22.66,0.4,20.33,0.1,2.93,38.91,23.37,0.16,0.58,0.1,1.51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.627,0.023,5.448,0.026,5.383,0.018,5.334,0.065,5.17,0.029,5.415,0.016,5.368,0.039,0
363,67.249055,16.159095,67.249037,16.159094,51483.2918287,2993840089024348300,2,105.99,1.4,-21.13,1.3,21.63,0.28,0.47,38.74,23.66,0.42,1.21,0.3,1.44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.527,0.026,5.305,0.044,5.22,0.02,5.249,0.064,4.987,0.036,5.273,0.016,5.266,0.034,0
386,67.6401358,16.1940122,67.64045525,16.19397993,55248.5555556,2993857686630658764,2,104.55,0.3,-25.9,0.2,21.81,0.06,0.75,38.88,23.41,0.09,0.25,0.05,2.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.773,0.224,4.677,0.2,4.364,0.036,4.436,0.086,3.916,0.046,4.433,0.014,4.417,0.024,0
576,72.7022631,16.21045,72.70246299,16.21026851,40587.0,2996735333140900399,2,82.19,0.7,-26.65,0.4,20.3,0.16,5.37,40.66,20.18,0.21,0.18,0.12,1.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.321,0.029,6.146,0.02,6.061,0.016,6.032,0.051,6.035,0.02,6.1,0.017,6.061,0.052,0
614,74.6590067,16.2224333,74.65928303,16.22229588,55687.5528009,2997019566697724355,0,69.99,5.2,-26.31,5.1,18.74,1.3,9.44,41.26,18.92,1.75,-0.08,1.43,0.23,17.634,0.009,0.0,0.0,14.565,0.005,13.704,0.004,13.309,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.98,0.024,11.32,0.03,11.084,0.026,10.83,0.023,10.635,0.022,10.717,0.132,8.886,-99.0,0
373,67.3791144,16.2447792,67.37953499,16.24467805,55497.1499537,2993845671598903717,2,101.2,1.5,-21.64,1.4,20.78,0.3,1.85,38.78,23.59,0.47,0.97,0.34,0.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.224,0.024,7.689,0.021,7.515,0.021,7.444,0.027,7.517,0.02,7.451,0.018,7.492,0.159,0
342,66.9197744,16.2487114,66.92009404,16.24864326,55766.1622685,2993795731541318427,0,89.01,3.5,-17.45,3.5,17.98,0.69,9.28,38.6,23.88,1.28,1.26,0.96,0.33,16.198,0.005,15.013,0.007,13.563,0.006,13.058,0.005,12.639,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.398,0.023,10.73,0.027,10.484,0.024,10.244,0.022,10.157,0.021,10.094,0.068,9.009,-99.0,0
165,63.0905489,16.2509378,63.09097816,16.2508571,55660.4858565,2944644037992455054,0,149.79,3.1,-31.46,3.1,27.65,0.56,10.54,37.03,26.24,0.74,-0.02,0.55,0.45,14.557,0.007,13.6,0.007,0.0,0.0,0.0,0.0,13.031,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.736,0.024,9.095,0.03,8.867,0.022,8.707,0.024,8.56,0.021,8.478,0.027,8.529,0.418,0
362,67.2117356,16.2890064,67.21203432,16.28902397,55525.6147338,2993847516149828227,1,100.35,1.9,-24.27,1.8,20.65,0.38,2.13,38.71,23.7,0.6,0.32,0.44,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.204,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.114,0.023,7.555,0.038,7.349,0.021,7.265,0.03,7.302,0.021,7.241,0.02,7.11,0.104,0
305,66.3188881,16.3023522,66.31922494,16.30230701,55733.1970602,2993028521136462533,0,110.8,3.7,-28.41,3.7,22.35,0.72,1.72,38.36,24.26,1.08,-0.24,0.83,0.2,17.161,0.008,0.0,0.0,14.274,0.005,13.628,0.005,13.488,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.867,0.022,11.296,0.024,10.982,0.018,10.812,0.023,10.637,0.021,10.37,0.071,8.446,-99.0,0
93,58.7217414,16.31564,58.72216517,16.31558572,55730.8740741,2943360155975445092,0,134.41,3.3,-19.18,3.3,22.31,0.54,6.57,35.05,28.84,0.98,0.77,0.72,0.5,0.0,0.0,13.676,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.96,0.024,9.367,0.022,9.056,0.021,8.934,0.023,8.776,0.019,8.72,0.03,8.285,-99.0,0
364,67.2506372,16.34633,67.25096265,16.34627275,55691.8375116,2993848883234253042,0,107.81,3.5,-26.19,3.5,22.2,0.7,1.33,38.72,23.69,1.03,0.35,0.79,0.45,14.883,0.005,13.677,0.005,0.0,0.0,13.477,0.006,12.804,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.266,0.026,9.625,0.03,9.374,0.019,9.24,0.022,9.102,0.02,8.983,0.037,8.664,-99.0,0
201,64.2269406,16.3569278,64.2273243,16.35683217,55737.2464468,2992757344922555965,0,110.97,3.2,-29.3,3.2,21.27,0.59,2.37,37.5,25.56,0.98,-0.97,0.75,0.42,14.905,0.007,13.741,0.005,13.599,0.007,13.476,0.01,12.342,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.434,0.02,9.813,0.02,9.585,0.017,9.423,0.023,9.326,0.02,9.255,0.033,8.883,0.443,0
153,62.4879833,16.3782553,62.48854924,16.37819908,55697.6711111,2944672019279457922,0,155.47,3.5,-33.08,3.4,28.3,0.62,11.44,36.76,26.62,0.81,-0.17,0.59,0.14,18.066,0.007,16.699,0.008,14.803,0.007,13.917,0.004,13.483,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.085,0.026,11.464,0.03,11.154,0.018,10.978,0.024,10.765,0.022,10.789,0.106,9.084,-99.0,0
285,66.0532711,16.3789344,66.05355859,16.37893651,55289.6806713,2993047439458905185,2,90.73,1.4,-20.21,1.4,18.03,0.27,9.19,38.25,24.44,0.51,0.51,0.39,1.16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.081,0.021,6.883,0.029,6.797,0.02,6.766,0.035,6.787,0.021,6.824,0.017,6.866,0.085,0
556,72.1276667,16.388535,72.12794673,16.38843155,55737.3828935,2995998066621632574,0,88.47,3.5,-35.8,3.4,21.93,0.8,3.93,40.45,20.59,1.01,-1.34,0.82,0.59,13.298,0.01,0.0,0.0,13.263,0.01,0.0,0.0,11.683,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.415,0.024,8.773,8.888,8.543,0.017,8.448,0.024,8.463,0.021,8.369,0.023,8.341,-99.0,0
399,67.7958564,16.3958622,67.79625185,16.39581826,55665.2198958,2993870702674691505,0,90.6,5.8,-19.0,5.8,18.76,1.18,6.99,38.92,23.35,2.02,1.27,1.54,0.39,15.701,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.895,0.021,10.281,0.022,10.037,0.021,9.898,0.023,9.75,0.021,9.616,0.063,8.135,-99.0,0
571,72.5029764,16.4120631,72.50335705,16.41194336,55702.8376389,2996015545757610186,2,87.69,1.5,-26.16,1.5,21.3,0.35,4.26,40.57,20.35,0.45,0.74,0.36,0.76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.485,0.02,7.968,0.018,7.839,0.016,7.76,0.024,7.84,0.02,7.799,0.019,7.952,0.226,0
75,55.5184767,16.4217542,55.51897771,16.42170069,55763.5227315,2940333868965969676,0,154.4,3.3,-22.35,3.3,24.11,0.51,9.78,33.46,30.67,0.91,0.04,0.66,0.21,17.052,0.012,15.777,0.005,14.144,0.006,13.304,0.004,12.943,0.005,17.0552387238,0.005,15.8199882507,0.005,14.1122274399,0.005,13.3145742416,0.004,11.609,0.021,11.022,0.02,10.742,0.019,10.57,0.023,10.375,0.021,10.105,0.06,8.771,0.438,0
336,66.7770139,16.4298869,66.77772106,16.42961638,55892.556713,2993820838733639253,0,104.0,6.0,-26.0,6.0,21.18,1.19,0.96,38.53,24.0,1.85,0.11,1.42,0.15,19.329,0.016,17.971,0.01,0.0,0.0,14.921,0.007,14.437,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.498,0.037,11.851,0.034,11.71,0.041,11.09,0.022,10.909,0.022,10.714,0.105,8.242,-99.0,0
352,67.0452875,16.4709317,67.04576198,16.47082983,55792.9316319,2993826316254919888,2,114.25,2.3,-28.05,2.4,23.4,0.46,3.59,38.63,23.84,0.64,0.32,0.51,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.56,0.032,7.994,0.065,7.758,0.026,7.702,0.024,7.77,0.019,7.692,0.02,7.594,0.173,0
607,74.4435317,16.472305,74.44369357,16.47225798,55316.6616551,2997043425419160845,0,60.04,3.6,-19.48,3.6,15.63,0.89,18.85,41.17,19.12,1.47,0.89,1.19,0.37,16.421,0.005,15.21,0.007,13.709,0.01,13.0,0.004,12.724,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.438,0.026,10.848,0.03,10.589,0.019,10.425,0.024,10.28,0.021,10.031,0.057,8.723,-99.0,0
494,70.1061294,16.5136892,70.10619247,16.51391367,53569.9989815,2997170213218130218,2,96.02,1.5,-29.09,1.3,21.71,0.32,2.34,39.75,21.91,0.44,-0,0.31,1.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.358,0.026,6.809,0.021,6.685,0.023,6.639,0.039,6.682,0.021,6.669,0.017,6.657,0.084,0
46287705,75.8281106,16.5162975,75.82823456,16.51626383,54939.7236343,2997133214943949062,0,58.5,5.6,-26.14,5.6,16.6,1.5,15.73,41.6,18.24,2.1,-0.6,1.79,0.174286,19.0,0.014,17.696,0.009,15.699,0.01,14.789,0.005,14.337,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.944,0.023,12.326,0.021,12.004,0.022,11.807,0.023,11.633,0.022,11.909,0.358,8.263,-99.0,1
144,61.9299994,16.5187883,61.93037113,16.51862521,55726.6315741,2944496911810260716,2,123.86,1.9,-25.56,1.4,22.22,0.33,4.18,36.5,26.98,0.56,-0.06,0.32,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.017,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.105,0.024,7.599,0.042,7.511,0.026,7.48,0.026,7.545,0.02,7.495,0.02,7.392,0.127,0
230,64.9785717,16.5225914,64.97901431,16.52264927,40587.0,2992971267672786284,2,119.41,1.0,-35.46,0.9,23.46,0.19,4.04,37.8,25.13,0.28,-1.42,0.2,1.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.82,0.018,5.588,0.021,5.542,0.02,5.474,0.059,5.372,0.028,5.561,0.015,5.543,0.037,0
453,69.0003658,16.5407681,69.00063431,16.54064499,55797.8602778,2994134801768156302,2,88.96,1.9,-27.47,1.9,19.51,0.4,5.16,39.35,22.62,0.63,-0.44,0.5,0.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.358,0.058,7.822,0.024,7.627,0.026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0
524,71.3856864,16.5982569,71.38594285,16.59814877,55640.5124884,2997435002091002344,0,74.79,3.9,-25.77,3.8,17.76,0.87,10.62,40.18,21.11,1.4,-0.35,1.11,0.24,17.598,0.007,16.273,0.006,14.588,0.005,13.731,0.01,13.337,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.009,0.021,11.465,0.022,11.143,0.018,10.976,0.024,10.796,0.022,10.031,0.058,8.051,0.228,0
111,59.8125592,16.6644358,59.81299735,16.66436863,55691.6469213,2943971129196342997,0,139.72,3.3,-27.47,3.2,23.9,0.55,6.99,35.53,28.25,0.91,-0.26,0.66,0.25,16.464,0.008,15.184,0.005,13.641,0.007,12.962,0.004,12.569,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.269,0.021,10.661,0.024,10.382,0.018,10.204,0.024,10.022,0.021,10.013,0.061,8.862,-99.0,0
379,67.4905297,16.6728389,67.49087144,16.6727792,55895.9196181,2993882182819358929,2,105.41,1.5,-28.88,1.0,21.96,0.3,0.86,38.78,23.59,0.43,-0.06,0.25,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.619,0.024,7.211,0.027,7.139,0.024,7.055,0.033,7.117,0.02,7.078,0.017,7.234,0.155,0
279,65.9963992,16.7215783,65.99677282,16.72152321,55835.668044,2993152274056282199,0,109.21,3.5,-28.19,3.5,21.8,0.68,0.97,38.19,24.53,1.04,-0.1,0.8,0.59,0.0,0.0,0.0,0.0,14.154,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.421,0.022,8.787,0.021,8.561,0.018,8.447,0.023,8.443,0.021,8.334,0.021,8.45,0.279,0
330,66.6671728,16.7468997,66.66746016,16.74697512,55290.3168981,2993820236234244508,2,110.82,1.3,-27.39,0.9,22.43,0.25,1.8,38.45,24.12,0.37,0.36,0.22,1.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.893,0.023,6.643,0.036,6.547,0.021,6.543,0.043,6.548,0.02,6.582,0.016,6.657,0.076,0
469,69.3838689,16.7588267,69.38409469,16.75875131,55716.5011227,2994178651113166997,0,90.27,3.5,-24.1,3.5,19.75,0.74,4.68,39.47,22.42,1.15,0.69,0.9,0.43,16.453,0.004,15.205,0.005,13.319,0.007,13.33,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.633,0.024,10.011,0.026,9.723,0.021,9.468,0.023,9.282,0.021,9.161,0.044,8.48,0.448,0
188,63.8951767,16.7623922,63.89553968,16.76234974,55766.9736343,2992812977788662668,0,106.45,3.2,-27.85,3.1,20.19,0.59,4.11,37.33,25.83,1.03,-0.76,0.77,0.34,15.843,0.01,14.638,0.007,0.0,0.0,0.0,0.0,12.383,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.05,0.02,10.472,0.022,10.215,0.019,10.078,0.023,9.923,0.021,9.885,0.052,8.706,-99.0,0
429,68.4081878,16.7624997,68.40817315,16.76238737,53643.4905556,2994106174869148789,2,96.08,1.1,-24.57,1.1,20.4,0.23,2.87,39.11,23.03,0.35,0.66,0.27,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.839,0.021,7.42,0.026,7.351,0.024,7.3,0.028,7.342,0.022,7.316,0.017,7.222,0.134,0
269,65.8544253,16.7772583,65.85480164,16.7772571,55462.6075347,2993141258563621838,2,104.58,0.7,-28.27,0.5,20.85,0.13,1.9,38.13,24.63,0.21,-0.38,0.13,1.77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.04,0.02,5.009,0.023,4.945,0.021,4.908,0.073,4.575,0.035,4.981,0.016,4.947,0.033,0
260,65.6865053,16.7909428,65.68674086,16.79072268,55462.6075347,2993137576510511579,2,139.95,1.7,-32.63,1.7,27.54,0.33,10.07,38.06,24.73,0.4,0.44,0.31,1.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.575,0.02,6.326,0.033,6.203,0.018,6.184,0.048,6.179,0.022,6.217,0.016,6.139,0.052,0
196,64.0564439,16.7966739,64.05676466,16.79666644,55707.4887384,2992816734980633324,0,94.0,6.0,-12.0,6.0,17.37,1.11,11.56,37.39,25.73,2.28,2.64,1.69,0.24,17.978,0.013,16.652,0.008,14.736,0.007,14.253,0.005,13.438,0.004,18.0106506348,0.007,16.6838569641,0.005,14.7578449249,0.006,13.8994817734,0.004,12.058,0.022,11.472,0.022,11.156,0.02,10.943,0.023,10.768,0.021,10.606,0.091,8.671,-99.0,0
200,64.1804164,16.8222108,64.18077529,16.82220216,55711.8917593,2992864853598432797,0,97.36,3.1,-29.97,3.1,18.78,0.57,7.34,37.44,25.66,1.07,-1.73,0.83,0.35,16.542,0.008,15.269,0.005,13.574,0.01,13.044,0.005,12.469,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.161,0.022,10.565,0.02,10.275,0.019,10.084,0.022,9.922,0.019,9.679,0.044,8.908,-99.0,0
329,66.6025358,16.8533219,66.60284812,16.85320006,55528.4731481,2993913811369847011,2,104.61,1.1,-17.76,0.8,20.72,0.21,1.98,38.41,24.18,0.34,2.21,0.2,1.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.841,0.052,6.556,0.033,6.436,0.027,6.359,0.045,6.392,0.019,6.42,0.017,6.406,0.064,0
435,68.4863183,16.8690622,68.48665462,16.86898916,55756.5913426,2994116038196786225,0,98.81,3.5,-22.96,3.5,20.87,0.72,1.91,39.13,23.0,1.09,1.26,0.84,0.37,15.672,0.007,14.761,0.01,13.314,0.007,13.345,0.007,12.093,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.859,0.02,10.229,0.022,9.962,0.019,9.82,0.023,9.674,0.022,9.643,0.061,8.745,-99.0,0
145,62.0462242,16.8730842,62.04664524,16.87296341,55706.2924537,2944697408246993014,2,133.21,7.8,-23.02,7.8,23.76,1.37,5.65,36.52,26.95,2.16,1.06,1.61,0.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.766,0.026,8.106,0.042,7.933,0.024,7.826,0.024,7.883,0.021,7.798,0.019,7.934,0.187,0
293,66.1180189,16.8861669,66.11799,16.886206,51134.3125694,2993156226782938466,2,110.33,1.3,-24.51,0.9,21.87,0.25,0.99,38.22,24.48,0.38,0.87,0.22,1.16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.655,0.027,6.397,0.02,6.29,0.016,6.247,0.045,6.221,0.022,6.275,0.016,6.227,0.051,0
378,67.4822492,16.9140456,67.48262405,16.91397624,55873.318912,2993985305858134796,0,111.32,3.4,-30.57,3.4,23.15,0.68,3.15,38.75,23.64,0.95,0.08,0.74,0.56,13.467,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.524,0.023,8.901,0.034,8.653,0.022,8.5,0.023,8.464,0.018,8.401,0.029,8.398,0.374,0
205,64.4122553,16.9478589,64.41263883,16.94775695,55319.5526505,2992893721887026278,2,112.53,1.2,-21.36,0.9,21.24,0.22,2.25,37.52,25.54,0.37,1.26,0.22,1.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.865,0.02,6.486,0.016,6.397,0.018,6.365,0.037,6.3,0.025,6.375,0.017,6.351,0.054,0
192,64.0060372,16.9831039,64.0064514,16.98302222,55767.4718056,2992842868457384213,0,117.32,3.2,-36.91,3.2,22.55,0.59,3.07,37.35,25.79,0.92,-1.85,0.72,0.34,0.0,0.0,0.0,0.0,0.0,0.0,14.418,0.004,12.548,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.806,0.022,10.196,0.022,9.916,0.017,9.776,0.023,9.629,0.019,9.678,0.049,8.969,-99.0,0
301,66.2510203,16.9848911,66.25135234,16.98495396,55935.4903935,2993166315447247698,2,94.6,1.8,-25.54,1.8,19.02,0.35,6.28,38.26,24.42,0.61,-0.13,0.48,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.567,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.486,0.023,7.98,0.024,7.83,0.016,7.8,0.024,7.88,0.021,7.854,0.019,8.007,0.228,0
95,58.7770914,16.9984769,58.77746494,16.99852124,55310.2434375,2943783247225104054,2,148.39,1.4,-24.87,1.0,24.69,0.23,8.38,35.01,28.88,0.37,0.49,0.21,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.413,0.02,7.038,0.027,6.91,0.021,6.859,0.036,6.922,0.019,6.903,0.016,6.882,0.081,0
568,72.4024519,17.0330958,72.40264097,17.03303417,55613.4654282,2997552104746013692,0,83.27,3.5,-35.95,3.5,20.87,0.81,4.47,40.46,20.56,1.06,-1.29,0.88,0.24,16.917,0.007,15.686,0.005,14.052,0.005,13.35,0.006,12.937,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.652,0.02,11.009,0.022,10.754,0.018,10.593,0.022,10.425,0.018,10.112,0.065,8.424,-99.0,0
697,84.2655642,17.0403269,84.26582449,17.04045818,55323.3001389,3013738055359902717,2,42.22,0.4,-33.69,0.2,19.43,0.12,14.86,43.43,13.17,0.1,-0.44,0.09,1.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.062,0.02,5.002,0.024,4.935,0.029,4.922,0.067,4.533,0.038,5.005,0.017,4.96,0.028,0
45658462,66.5793419,17.0505786,66.57968401,17.05051878,55735.9846875,2993924016293191040,0,97.4,4.2,-36.55,4.2,20.3,0.8,3.0,38.4,24.23,1.33,-2.3,1.07,0.149084,18.94,0.013,17.592,0.009,15.6,0.005,14.691,0.005,14.244,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.87,0.025,12.278,0.027,11.907,0.025,11.671,0.023,11.456,0.022,11.386,0.183,8.758,-99.0,1
553,72.0036939,17.0560172,72.00400599,17.05608522,55606.3734954,2997536208604575608,2,86.2,2.4,-30.25,2.4,20.8,0.55,4.25,40.33,20.82,0.73,0.03,0.6,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.214,0.026,7.592,0.042,7.374,0.023,7.295,0.029,7.298,0.021,7.227,0.017,7.17,0.104,0
514,70.8153939,17.0691219,70.81571352,17.06902704,55629.8551389,2997279122899381386,2,93.48,1.7,-30.51,1.6,21.6,0.37,2.88,39.93,21.58,0.5,0.12,0.39,0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.002,0.02,7.528,0.021,7.396,0.016,7.322,0.029,7.366,0.021,7.331,0.018,7.394,0.147,0
291,66.0927975,17.0789525,66.09310717,17.07891082,55247.0729514,2993188419389966367,2,97.03,1.1,-27.54,0.6,19.49,0.21,5.06,38.19,24.53,0.36,-0.43,0.18,1.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.059,0.019,5.935,0.018,5.892,0.018,5.813,0.058,5.769,0.028,5.896,0.015,5.907,0.041,0
322,66.5180117,17.1207158,66.51835443,17.12063358,55817.3446991,2993921693828223168,0,112.82,3.6,-35.84,3.6,23.1,0.7,3.08,38.35,24.28,1.01,-1.03,0.79,0.33,0.0,0.0,0.0,0.0,15.508,0.005,12.549,0.007,12.182,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.887,0.022,10.276,0.025,9.987,0.022,9.811,0.023,9.634,0.021,9.532,0.045,8.2,-99.0,0
638,75.9288542,17.1537314,75.92904181,17.15368883,55503.1265625,2998656202102288008,1,50.28,3.5,-24.94,3.5,14.48,0.9,24.21,41.51,18.35,1.5,-0.88,1.3,0.59,14.109,0.004,0.0,0.0,15.466,0.008,12.226,0.007,12.011,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.342,0.026,9.704,0.024,9.49,0.02,9.348,0.023,9.341,0.02,9.275,0.035,8.813,0.453,0
573,72.5997,17.2026631,72.59992869,17.20250177,55568.0082986,2997564753396645472,2,98.74,1.7,-30.46,1.1,23.88,0.38,6.03,40.51,20.48,0.44,1.11,0.27,1.26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.002,0.018,5.725,0.023,5.666,0.02,5.681,0.053,5.548,0.031,5.694,0.015,5.648,0.043,0
37,46.6092119,17.2247972,46.60986022,17.22473783,55636.4001736,2928410123488258677,0,205.94,3.3,-25.65,3.2,27.85,0.44,17.37,28.52,35.31,0.79,-0.98,0.55,0.25,16.027,0.007,14.783,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.925,0.022,10.355,0.023,10.066,0.02,9.895,0.023,9.729,0.021,9.652,0.044,8.545,-99.0,0
337,66.8193308,17.2418514,66.81960673,17.2416857,55770.4239352,2993962408087218199,0,108.96,3.5,-35.03,3.5,22.49,0.69,1.92,38.46,24.11,1.0,-0.94,0.79,0.53,13.75,0.007,0.0,0.0,0.0,0.0,0.0,0.0,11.608,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.714,0.019,9.067,0.028,8.826,0.024,8.698,0.022,8.665,0.021,8.619,0.028,8.639,-99.0,0
83,57.6040353,17.2465067,57.60439976,17.24629073,55815.6719329,2940820932807858062,2,129.76,1.4,-23.07,1.1,21.12,0.22,7.5,34.43,29.58,0.44,0.06,0.26,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.776,0.023,7.401,0.059,7.249,0.023,7.124,0.032,7.183,0.021,7.119,0.017,6.957,0.1,0
302,66.3064419,17.2681839,66.30676274,17.26812803,55816.1354167,2993195769803995514,0,108.76,3.5,-34.58,3.5,22.12,0.68,1.36,38.25,24.43,1.02,-1.01,0.8,0.64,13.841,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.149,0.023,8.481,0.027,8.268,0.029,8.109,0.024,7.977,0.021,7.857,0.019,7.806,0.181,0
522,71.2510519,17.2721511,71.25127204,17.27212466,55724.1021528,2997572219563033063,0,72.9,3.9,-28.55,3.8,17.37,0.86,11.79,40.06,21.35,1.42,-0.84,1.15,0.23,18.135,0.007,16.83,0.005,14.852,0.01,13.997,0.006,13.813,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.163,0.023,11.551,0.023,11.252,0.021,11.018,0.023,10.823,0.02,10.981,0.161,9.004,-99.0,0
584,72.9549481,17.2737208,72.95524207,17.27370799,55694.0834259,2998321480745381728,10,73.44,2.2,-24.77,2.2,18.11,0.51,10.17,40.61,20.27,0.77,0.74,0.63,0.73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.905,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.015,0.02,8.431,0.021,8.279,0.018,8.188,0.023,8.267,0.019,8.187,0.025,8.235,0.275,0
360,67.2012378,17.2854631,67.20161284,17.28527411,55307.6600926,2994015183922134274,2,106.51,1.0,-30.62,0.7,22.0,0.19,0.99,38.6,23.88,0.29,-0.04,0.18,1.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.696,0.024,6.462,0.026,6.404,0.02,6.354,0.045,6.397,0.022,6.437,0.015,6.367,0.059,0
88,58.2918594,17.3270836,58.2923102,17.32702152,55240.378287,2943823517436637469,2,143.75,0.4,-29.76,0.4,23.83,0.06,7.83,34.75,29.2,0.11,-0.54,0.08,1.56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.254,0.026,5.161,0.042,5.091,0.018,5.102,0.073,4.825,0.034,5.125,0.015,5.066,0.028,0
213,64.5375242,17.4162569,64.53791065,17.41618218,55755.4758218,2993295782498340711,0,109.69,3.1,-31.31,3.1,21.17,0.58,2.28,37.52,25.54,0.95,-0.72,0.74,0.24,16.807,0.008,15.549,0.005,13.992,0.005,13.251,0.005,12.923,0.007,16.8194007874,0.005,15.6014356613,0.004,13.983039856,0.004,13.2402858734,0.004,11.647,0.022,11.083,0.023,10.759,0.018,10.578,0.024,10.404,0.02,10.299,0.076,9.075,-99.0,0
217,64.5916389,17.4216408,64.59199957,17.42148295,55364.2355671,2993296105642380396,2,121.18,2.1,-40.7,1.7,23.7,0.39,4.56,37.55,25.5,0.57,-1.88,0.38,0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.84,0.021,7.3,0.024,7.162,0.017,7.081,0.033,7.091,0.021,7.031,0.017,7.169,0.106,0
667,78.8779294,17.4316958,78.87810941,17.43160942,55311.9649653,3011025457095555647,0,54.26,5.0,-30.33,4.8,17.76,1.42,14.15,42.25,16.59,1.7,-0.33,1.51,0.17,18.294,0.008,16.99,0.008,15.218,0.004,14.364,0.004,13.95,0.003,18.3405265808,0.008,17.078004837,0.005,15.2279253006,0.004,14.3820943832,0.005,12.629,0.023,12.05,0.021,11.757,0.018,11.554,0.023,11.348,0.021,10.831,0.107,8.607,-99.0,0
281,66.0239994,17.4441275,66.023965,17.44411491,50727.4014352,2993574417081700711,2,108.17,0.6,-34.66,0.4,21.84,0.11,1.15,38.12,24.64,0.17,-1.04,0.1,2.07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.561,0.268,4.513,0.21,4.414,0.02,4.362,0.094,3.906,0.053,4.422,0.015,4.408,0.022,0
520,71.14645,17.4511933,71.14672091,17.45113122,55666.0845949,2997577687538889388,0,79.72,3.7,-24.18,3.6,18.39,0.82,8.75,40.0,21.46,1.29,0.93,1.01,0.26,16.488,0.008,15.28,0.007,14.297,0.007,13.533,0.005,13.069,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.802,0.02,11.295,0.022,10.948,0.018,10.79,0.023,10.643,0.022,10.455,0.083,9.125,-99.0,0
21,40.3513506,17.4790547,40.35182549,17.47907039,55672.5627893,2154707258979931720,0,156.04,3.2,-9.21,3.2,19.46,0.4,22.17,24.69,38.09,1.1,0.07,0.78,0.59,13.717,0.005,12.717,0.007,0.0,0.0,0.0,0.0,12.094,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.665,0.018,9.043,0.019,8.843,0.02,8.639,0.024,8.563,0.021,8.44,0.023,8.121,0.269,0
385,67.5998328,17.4997331,67.60010435,17.4997015,55790.7178704,2994041457245606695,0,85.31,3.5,-22.04,3.5,17.63,0.7,10.42,38.72,23.68,1.29,0.86,1.0,0.51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.863,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.362,0.024,9.795,0.027,9.492,0.022,9.341,0.024,9.19,0.02,9.031,0.044,7.886,-99.0,0
227,64.7833678,17.5247503,64.78359144,17.52462169,55928.9215972,2993307011529423570,2,113.59,1.0,-29.4,0.8,21.89,0.18,2.01,37.61,25.41,0.29,0.05,0.19,1.04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.134,0.023,6.872,0.02,6.787,0.016,6.729,0.039,6.784,0.02,6.809,0.017,6.78,0.08,0
476,69.6039411,17.5424325,69.60419077,17.54227473,55748.2040278,2997323452272776186,2,90.96,1.7,-34.32,1.7,20.52,0.36,3.19,39.45,22.44,0.53,-0.97,0.43,0.97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.89,0.027,7.329,0.031,7.138,0.023,7.079,0.031,7.11,0.019,7.064,0.019,6.925,0.108,0
261,65.7337189,17.5425136,65.733718,17.542549,50727.3907292,2993560615146648444,2,106.58,0.8,-29.17,0.5,21.1,0.15,1.65,37.99,24.83,0.24,-0.01,0.13,2.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.094,0.248,1.579,0.198,1.643,0.228,0.993,-99.0,1.739,0.045,1.607,0.008,1.529,0.012,0
316,66.4459186,17.5446194,66.44629256,17.54454554,55750.5211921,2994331706117414526,0,102.9,3.6,-31.36,3.6,20.9,0.7,1.74,38.28,24.4,1.11,-0.49,0.87,0.31,16.493,0.005,15.234,0.005,13.591,0.007,12.779,0.007,12.422,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.189,0.022,10.589,0.021,10.316,0.018,10.094,0.021,9.918,0.019,9.882,0.065,8.415,-99.0,0
370,67.33564,17.5449364,67.33563562,17.54494617,51483.2908218,2994029731743985639,2,105.47,0.8,-31.21,0.6,21.86,0.16,0.91,38.62,23.85,0.23,-0.02,0.15,1.33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.027,0.026,5.774,0.04,5.724,0.02,5.707,0.056,5.543,0.028,5.722,0.017,5.692,0.042,0
29116857,64.7740914,17.5731858,64.77438001,17.57310032,55714.9786111,2993308646929116857,0,100.14,3.8,-25.89,3.8,19.3,0.7,5.89,37.6,25.42,1.28,0.09,0.99,0.189425,18.346,0.011,17.015,0.006,15.163,0.005,14.296,0.004,13.832,0.004,18.3032264709,0.008,17.045085907,0.005,15.1465854645,0.004,14.2567539215,0.004,12.446,0.022,11.865,0.023,11.512,0.022,11.333,0.024,11.107,0.02,11.479,0.219,9.047,-99.0,1
657,77.7870239,17.5740664,77.787163,17.57399143,55432.235081,3010977049181437032,0,45.31,3.4,-24.26,3.4,14.07,0.93,26.79,41.96,17.32,1.48,-0.39,1.32,0.4,16.603,0.006,15.361,0.01,13.813,0.005,13.101,0.006,12.804,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.497,0.026,10.895,0.03,10.62,0.018,10.446,0.023,10.273,0.02,10.329,0.081,8.905,-99.0,0
49062576,55.1909692,17.5799242,55.19142763,17.57987061,55707.9862963,2945761534449062576,0,156.59,3.9,-30.29,3.9,24.4,0.6,10.19,33.2,30.95,1.05,-0.84,0.78,0.136039,18.931,0.01,17.491,0.006,15.531,0.005,14.58,0.004,14.122,0.004,18.9029502869,0.01,17.5876274109,0.006,15.529920578,0.004,14.6330003738,0.005,12.698,0.021,12.061,0.023,11.728,0.02,11.491,0.023,11.267,0.021,10.964,0.129,9.069,-99.0,1
163,63.0317025,17.6261411,63.03205894,17.6260475,55750.259294,2945193169760441423,0,127.91,3.2,-33.6,3.2,23.68,0.57,5.14,36.87,26.47,0.88,-0.49,0.68,0.41,15.388,0.005,14.11,0.004,13.37,0.007,0.0,0.0,13.844,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.275,0.023,9.69,0.031,9.414,0.021,9.199,0.023,9.039,0.019,8.963,0.033,8.64,-99.0,0
529,71.6130861,17.6266164,71.61337986,17.62654929,55653.8100694,2997597970936458396,0,90.06,3.5,-34.05,3.5,21.52,0.78,3.56,40.13,21.2,1.03,-0.23,0.85,0.25,16.666,0.006,15.415,0.006,13.819,0.007,13.378,0.007,12.708,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.467,0.022,10.867,0.022,10.618,0.018,10.391,0.023,10.227,0.02,10.037,0.057,8.795,-99.0,0
411,68.0331836,17.6644831,68.03352399,17.66439153,55775.2442245,2994238130909130210,0,101.7,3.5,-36.38,3.5,21.82,0.71,1.16,38.87,23.44,1.03,-1.04,0.83,0.35,15.888,0.005,14.66,0.006,13.496,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.898,0.021,10.288,0.022,9.986,0.018,9.782,0.023,9.614,0.021,9.554,0.089,8.178,-99.0,0
17,36.9107044,17.6724147,36.91119239,17.67236595,55652.3101389,2152896823508897102,0,166.54,3.3,-9.91,3.3,20.05,0.4,24.2,22.47,39.44,1.1,-0.65,0.78,0.48,15.008,0.005,13.803,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.321,0.026,9.747,0.024,9.413,0.018,9.264,0.023,9.122,0.021,9.055,0.05,8.451,-99.0,0
509,70.5784247,17.6939708,70.57869205,17.6938723,55819.8388773,2997399673626840200,0,83.7,3.5,-32.75,3.5,19.47,0.76,5.83,39.77,21.87,1.14,-0.8,0.94,0.38,15.61,0.005,14.376,0.005,13.729,0.006,12.384,0.01,12.102,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.86,0.024,10.283,0.027,10.02,0.022,9.858,0.023,9.727,0.018,9.779,0.063,8.924,-99.0,0
355,67.1199081,17.6959419,67.1202368,17.69589045,55854.9660417,2994356596518600955,0,100.7,3.5,-39.48,3.5,21.28,0.69,1.05,38.52,24.01,1.05,-2.06,0.85,0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.353,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.592,0.021,7.956,0.026,7.711,0.026,7.628,0.025,7.545,0.02,7.478,0.02,7.455,0.144,0
406,67.9045953,17.7097792,67.90492733,17.70978624,55872.1858102,2994612475625148993,2,106.02,1.4,-30.18,1.0,22.2,0.28,1.63,38.81,23.53,0.4,0.51,0.25,0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.726,0.02,7.293,0.031,7.17,0.02,7.103,0.033,7.145,0.02,7.136,0.022,7.223,0.206,0
563,72.2961914,17.7154403,72.29640764,17.71536774,55776.3087616,2997667592472788138,0,63.27,3.5,-19.42,3.5,15.05,0.8,20.7,40.34,20.8,1.48,1.4,1.2,0.56,14.594,0.01,13.614,0.007,13.385,0.01,14.412,0.009,13.4,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.472,0.024,9.836,0.027,9.605,0.017,9.485,0.022,9.403,0.019,9.4,0.041,8.447,-99.0,0
533,71.7060636,17.7483264,71.70640794,17.74817054,55381.3448727,2997625797126063116,2,98.08,2.2,-32.79,1.7,23.14,0.48,4.71,40.15,21.17,0.59,0.71,0.41,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.798,0.037,7.298,0.018,7.171,0.024,7.089,0.032,7.148,0.021,7.104,0.017,7.237,0.123,0
412,68.0989867,17.7507386,68.09936908,17.75060842,55890.1318982,2994617281449352329,0,107.94,3.5,-38.28,3.5,23.17,0.71,3.35,38.88,23.42,0.97,-0.9,0.78,0.34,0.0,0.0,0.0,0.0,14.242,0.007,0.0,0.0,12.252,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.753,0.021,10.161,0.019,9.913,0.017,9.722,0.023,9.556,0.021,9.374,0.061,8.509,-99.0,0
641,76.5749525,17.8164131,76.57523541,17.81646408,55473.2078125,3010818360476631549,2,63.5,1.2,-32.44,0.7,18.62,0.29,10.82,41.6,18.15,0.37,-0.4,0.26,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.514,0.018,7.216,0.046,7.128,0.017,7.061,0.027,7.111,0.018,7.109,0.019,6.984,0.087,0
67,54.3912686,17.8501342,54.38947089,17.85398841,55696.7125463,2945787027381807716,0,175.49,3.2,-32.22,3.2,26.92,0.48,12.73,32.76,31.41,0.79,-0.6,0.58,0.56,13.934,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.186,0.02,8.564,0.031,8.3,0.017,8.155,0.023,8.041,0.02,7.957,0.021,8.037,0.234,0
519,71.1181939,17.8530772,71.11842733,17.85300567,55632.8927431,2997612243999567007,0,64.92,4.9,-20.76,4.9,14.97,1.08,20.84,39.94,21.57,2.09,0.87,1.69,0.36,16.483,0.005,15.251,0.005,13.773,0.007,13.38,0.004,12.791,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.579,0.021,10.988,0.022,10.725,0.018,10.526,0.023,10.363,0.02,10.262,0.07,8.951,-99.0,0
66,54.3889492,17.8540419,54.38947089,17.85398841,55696.7125463,2945787032320539337,0,169.3,3.2,-24.65,3.2,25.81,0.48,11.77,32.76,31.41,0.82,0.56,0.6,0.59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.1,0.021,8.474,0.023,8.231,0.017,7.999,0.022,7.807,0.017,7.866,0.021,7.596,0.159,0
371,67.3764614,17.8631628,67.3770037,17.86272505,40587.0,2994415344560009794,2,106.04,0.9,-32.81,0.6,22.03,0.17,1.33,38.6,23.89,0.26,-0.1,0.16,1.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.045,0.029,5.887,0.033,5.809,0.023,5.789,0.054,5.664,0.029,5.82,0.015,5.728,0.044,0
374,67.3816947,17.893185,67.3820477,17.89310932,55736.2488773,2994416866395660242,2,108.25,1.9,-32.11,1.3,22.41,0.37,1.95,38.59,23.89,0.53,0.2,0.33,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.524,0.024,7.149,0.023,7.055,0.027,7.024,0.029,7.082,0.021,7.049,0.019,7.031,0.129,0
414,68.120755,17.9046303,68.12099084,17.90457964,55755.4746296,2994625696337490584,0,69.16,4.7,-16.94,4.7,14.37,0.95,23.31,38.87,23.44,2.12,1.57,1.65,0.44,16.049,0.005,14.789,0.005,13.43,0.01,12.943,0.005,12.514,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.211,0.022,10.644,0.021,10.375,0.018,10.207,0.024,10.072,0.024,9.752,0.082,8.288,-99.0,0
311,66.3542756,17.9153425,66.35468866,17.91523889,55461.9460648,2993615960903321813,2,110.88,1.4,-29.96,1.4,22.2,0.27,1.71,38.2,24.52,0.41,0.5,0.32,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.73,0.02,8.16,0.017,7.977,0.018,7.876,0.022,7.969,0.022,7.924,0.019,8.563,0.321,0
312,66.3724306,17.927905,66.37234793,17.92791599,50752.3731134,2994366676815769924,2,107.58,0.7,-34.54,0.6,21.84,0.13,1.26,38.2,24.51,0.2,-0.64,0.14,2.28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.338,0.316,4.381,0.238,4.098,0.029,4.263,0.083,3.666,0.058,4.188,0.014,4.175,0.021,0
134,61.4153064,17.9377097,61.4158516,17.93778473,55725.2767361,2945039283998039029,2,126.05,1.4,-28.09,1.0,22.28,0.24,4.66,36.13,27.47,0.41,0.25,0.24,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.748,0.03,7.365,0.038,7.254,0.023,7.209,0.028,7.256,0.02,7.229,0.018,7.378,0.132,0
328,66.5904431,18.0002847,66.59078489,18.00019342,55747.4912732,2994372796634805672,0,99.7,3.6,-29.03,3.6,20.18,0.7,3.42,38.28,24.39,1.15,0.15,0.91,0.33,16.517,0.006,15.264,0.007,13.733,0.007,12.791,0.007,12.426,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.119,0.021,10.557,0.023,10.253,0.017,10.068,0.023,9.908,0.021,9.71,0.045,8.64,-99.0,0
288,66.0705817,18.0029094,66.0709025,18.0028548,55247.1687731,2993618665811835462,2,110.58,2.8,-35.2,2.2,22.26,0.53,1.91,38.07,24.71,0.8,-0.62,0.53,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.154,0.018,7.636,0.023,7.524,0.018,7.438,0.026,7.519,0.02,7.499,0.017,7.534,0.136,0
317,66.4481611,18.0172722,66.44867645,18.01725197,55696.5595833,2994369119924841027,2,111.22,2.3,-35.77,1.9,22.62,0.44,2.4,38.22,24.48,0.65,-0.57,0.45,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.314,0.02,6.901,0.015,6.767,0.021,6.753,0.045,6.781,0.022,6.792,0.016,6.748,0.074,0
496,70.1375564,18.0283864,70.1377794,18.0283106,55630.1116667,2997733829009562662,0,61.98,5.3,-22.19,5.1,14.05,1.13,25.07,39.58,22.22,2.39,-0.09,1.9,0.21,18.334,0.011,17.011,0.008,15.294,0.006,14.698,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.83,0.021,12.204,0.019,11.917,0.022,11.72,0.023,11.536,0.023,11.495,0.225,8.911,-99.0,0
682,81.0934703,18.0525453,81.09196404,18.05509272,55234.5411574,3012017514300816701,0,40.66,3.4,-21.77,3.3,14.08,1.03,28.1,42.67,15.47,1.44,1.31,1.33,0.37,16.289,0.006,15.062,0.005,13.834,0.006,13.165,0.004,12.862,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.669,0.022,11.046,0.022,10.821,0.018,10.637,0.025,10.491,0.024,10.469,0.079,8.699,-99.0,0
681,81.0918506,18.0551436,81.09196404,18.05509272,55234.5411574,3012017474399769120,1,46.11,4.7,-20.4,4.6,15.25,1.43,23.16,42.67,15.48,1.87,2.49,1.69,0.31,16.54,0.006,15.336,0.005,14.014,0.007,13.512,0.005,13.021,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.798,0.021,11.226,0.022,10.965,0.017,10.744,0.023,10.611,0.021,10.465,0.078,8.974,-99.0,0
495,70.1177858,18.0877692,70.11817669,18.08765632,55821.2776273,2997733735417503315,0,113.81,3.5,-41.3,3.5,25.8,0.75,7.93,39.56,22.24,0.86,-0.15,0.71,0.33,15.652,0.01,0.0,0.0,0.0,0.0,0.0,0.0,11.911,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.636,0.021,10.027,0.019,9.757,0.016,9.576,0.024,9.417,0.021,9.341,0.039,8.942,-99.0,0
485,69.9374067,18.0947831,69.93771161,18.09470133,55683.3246181,2997736000725099430,0,103.54,3.9,-38.69,3.7,23.43,0.82,4.35,39.5,22.36,1.05,-0.42,0.83,0.13,18.839,0.01,17.482,0.007,15.499,0.01,14.642,0.007,14.082,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.689,0.023,12.048,0.021,11.736,0.021,11.55,0.023,11.374,0.021,10.804,0.102,8.903,-99.0,0
637,75.8861614,18.1478978,75.8863812,18.14779205,55734.2091782,2998824577398286742,0,67.92,3.9,-33.41,3.8,19.21,0.99,9.26,41.37,18.68,1.25,-0.19,1.08,0.18,18.165,0.006,16.838,0.005,15.044,0.004,14.173,0.005,13.776,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.434,0.021,11.858,0.022,11.547,0.02,11.345,0.022,11.143,0.022,10.467,0.097,8.848,0.477,0
118,60.2031886,18.1939986,60.20363058,18.1940577,55472.7433912,2950217268447072673,2,129.18,0.3,-28.78,0.3,22.24,0.05,5.54,35.56,28.21,0.09,0.07,0.07,1.64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.236,0.019,5.077,0.031,5.047,0.016,5.05,0.07,4.789,0.038,5.085,0.015,5.021,0.03,0
136,61.5093494,18.2508953,61.50982352,18.2507995,55770.6187616,2951058437027608021,1,142.24,3.1,-32.04,3.1,25.16,0.54,7.8,36.14,27.46,0.81,0.41,0.61,0.53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.488,0.021,8.82,0.02,8.598,0.02,8.448,0.024,8.401,0.02,8.325,0.024,8.229,0.299,0
211,64.5076614,18.2568053,64.50759706,18.25682283,50752.291412,2993432861886679924,2,115.29,0.9,-31.07,0.6,22.03,0.16,2.51,37.41,25.7,0.26,0.18,0.15,1.21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.279,0.018,6.032,0.016,5.95,0.017,5.871,0.052,5.859,0.024,5.964,0.016,5.973,0.05,0
547,71.9065458,18.2587264,71.90683367,18.25875651,55667.1759259,2998063434673661225,2,80.96,1.7,-36.64,1.5,19.87,0.37,5.71,40.15,21.18,0.53,-1.06,0.42,1.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.217,0.019,6.901,0.024,6.837,0.018,6.775,0.036,6.826,0.021,6.841,0.017,6.969,0.089,0
257,65.6648364,18.2693281,65.66522927,18.26924442,55729.8908218,2993699953023282407,0,137.87,9.4,-39.79,9.4,27.21,1.78,9.7,37.88,25.0,2.23,0.09,1.75,0.48,13.649,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.605,0.021,8.971,0.024,8.726,0.018,8.591,0.023,8.538,0.02,8.487,0.027,8.475,0.334,0
95886023,57.7391697,18.3018933,57.73975326,18.30179955,55741.4553009,2946990715095886023,0,182.99,5.2,-32.25,5.2,29.7,0.8,14.18,34.4,29.62,1.15,0.76,0.86,0.112233,20.706,0.029,19.043,0.011,16.636,0.005,15.352,0.004,14.612,0.004,20.787563324,0.033,19.0816345215,0.011,16.646238327,0.005,15.3772926331,0.005,12.967,0.021,12.213,0.022,11.779,0.018,11.515,0.023,11.356,0.021,10.859,0.106,9.124,-99.0,1
220,64.6410175,18.3647153,64.64140164,18.36459969,55719.4783565,2993469968682000989,0,114.22,3.3,-41.37,3.2,22.4,0.61,2.84,37.46,25.63,0.94,-1.88,0.74,0.24,16.678,0.006,15.457,0.006,14.052,0.006,13.368,0.005,12.802,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.49,0.023,10.922,0.022,10.601,0.017,10.436,0.022,10.268,0.021,10.223,0.07,8.442,-99.0,0
434,68.4810817,18.3807533,68.48143764,18.38068707,55892.74375,2994678975201426611,0,103.87,3.9,-35.95,3.7,22.35,0.79,2.31,38.94,23.32,1.11,-0.18,0.87,0.2,17.158,0.008,15.875,0.01,0.0,0.0,0.0,0.0,13.143,0.005,17.1402301788,0.005,15.8727388382,0.004,14.2496271133,0.003,13.4919080734,0.004,11.849,0.02,11.241,0.023,10.966,0.018,10.791,0.023,10.603,0.023,10.812,0.155,8.505,-99.0,0
662,78.1003453,18.4024003,78.10047383,18.4023059,55209.2404745,3011140152352799510,0,64.92,5.4,-38.55,5.4,20.55,1.47,9.09,41.92,17.41,1.59,-0.5,1.46,0.61,13.838,0.004,12.321,0.007,0.0,0.0,12.515,0.01,12.208,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.47,0.026,8.954,0.04,8.597,0.029,8.303,0.024,8.263,0.021,8.201,0.021,7.888,0.181,0
123,60.7212931,18.4072922,60.72172026,18.40722308,55799.4394213,2950995161301967877,0,132.21,3.2,-36.54,3.2,23.25,0.54,5.94,35.77,27.94,0.9,-1.06,0.69,0.34,15.944,0.005,14.672,0.006,13.522,0.006,14.01,0.005,12.093,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.77,0.018,10.178,0.017,9.913,0.016,9.745,0.022,9.559,0.02,9.398,0.038,8.488,-99.0,0
521,71.1823317,18.4082447,71.18264231,18.40812257,55775.0023727,2998026538233674233,0,82.1,3.6,-42.22,3.5,20.09,0.78,4.96,39.89,21.66,1.11,-2.33,0.95,0.43,15.71,0.005,14.466,0.007,0.0,0.0,0.0,0.0,12.233,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.561,0.026,9.904,0.032,9.655,0.02,9.506,0.022,9.357,0.021,9.194,0.033,8.614,-99.0,0
245,65.3844506,18.4175811,65.38471294,18.41745508,55530.0059375,2993657440620955819,2,110.27,0.7,-32.27,0.6,21.61,0.13,1.91,37.75,25.2,0.21,0.0,0.15,1.38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.944,0.021,5.794,0.016,5.746,0.016,5.664,0.054,5.585,0.025,5.757,0.015,5.653,0.043,0
155,62.6765167,18.4232528,62.67686009,18.4230811,55788.90375,2945283510177273033,2,123.34,0.5,-31.39,0.3,22.51,0.09,4.07,36.63,26.81,0.14,0.1,0.08,1.41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.795,0.02,5.625,0.02,5.572,0.021,5.511,0.06,5.377,0.028,5.603,0.016,5.565,0.047,0
99,58.9881994,18.4322903,58.98865824,18.43222522,55761.1583333,2949991928948295219,0,130.12,3.2,-30.93,3.2,21.91,0.52,6.4,34.97,28.94,0.96,-0.54,0.72,0.45,14.732,0.007,13.867,0.01,14.436,0.01,0.0,0.0,13.539,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.23,0.024,9.629,0.025,9.388,0.021,9.223,0.024,9.119,0.02,8.985,0.029,8.5,0.349,0
208,64.4609722,18.4751875,64.46130633,18.47505429,55771.0590394,2993459522937138134,0,111.07,3.1,-34.92,3.1,21.42,0.57,2.52,37.37,25.76,0.93,-0.76,0.74,0.52,14.552,0.006,15.001,0.007,0.0,0.0,13.119,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.841,0.022,9.246,0.022,8.992,0.018,8.83,0.022,8.706,0.02,8.564,0.025,8.789,0.464,0
347,66.9956817,18.5002467,66.99612149,18.50002256,40587.0,2994502617981988182,2,102.82,1.5,-32.9,1.5,21.11,0.29,1.8,38.37,24.24,0.46,-0.04,0.36,0.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.152,0.026,7.655,0.016,7.533,0.018,7.465,0.028,7.491,0.019,7.457,0.019,7.371,0.13,0
459,69.1622703,18.6157456,69.1625756,18.61562762,55691.7485532,2994842632789660924,0,103.91,3.5,-40.49,3.5,23.02,0.72,3.6,39.16,22.95,0.96,-0.68,0.79,0.51,13.95,0.006,0.0,0.0,0.0,0.0,0.0,0.0,13.649,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.777,0.022,9.153,0.023,8.94,0.02,8.753,0.023,8.695,0.018,8.514,0.032,8.191,0.368,0
277,65.9861494,18.6389281,65.98643174,18.63885135,55689.8319676,2993740728384077123,0,88.07,3.9,-26.85,3.8,17.54,0.74,10.86,37.96,24.88,1.43,0.05,1.11,0.2,17.588,0.006,16.307,0.004,14.724,0.006,13.979,0.004,13.639,0.004,17.6230792999,0.006,16.3526859283,0.004,14.728597641,0.004,13.9982461929,0.005,12.353,0.021,11.772,0.022,11.494,0.018,11.28,0.023,11.098,0.021,11.233,0.178,8.951,-99.0,0
561,72.2646736,18.6412414,72.26499194,18.64115642,55865.3366435,2998115536604810751,2,83.01,1.6,-39.65,1.5,20.68,0.36,4.8,40.21,21.06,0.48,-1.11,0.4,0.99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.486,0.024,7.141,0.024,7.059,0.026,6.983,0.031,7.032,0.022,7.05,0.016,7.281,0.139,0
365,67.2542214,18.6737069,67.25455651,18.67359121,55615.4071875,2994554660849067112,0,101.73,9.5,-43.27,9.4,21.64,1.86,1.6,38.45,24.12,2.78,-2.08,2.28,0.58,13.888,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.571,0.021,8.947,0.022,8.69,0.019,8.59,0.023,8.521,0.02,8.411,0.031,8.426,0.403,0
644,76.8970525,18.6927244,76.89716802,18.69275517,55703.8784375,3011292915066957596,2,53.39,1.6,-26.9,1.6,15.54,0.42,20.19,41.56,18.24,0.63,0.4,0.56,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.276,0.022,8.696,0.023,8.565,0.017,8.509,0.023,8.58,0.02,8.501,0.023,8.214,0.243,0
557,72.1458269,18.7290686,72.14611929,18.72896345,55701.822419,2998109999888993873,0,79.42,5.0,-32.25,5.0,19.21,1.12,7.26,40.16,21.15,1.63,0.17,1.38,0.28,16.876,0.007,15.589,0.005,13.976,0.007,13.424,0.005,12.847,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.581,0.02,10.996,0.022,10.708,0.019,10.525,0.023,10.372,0.022,10.262,0.067,8.65,0.407,0
175,63.6243069,18.7300239,63.62463228,18.72990682,55686.6878009,2999404642403062910,0,107.54,3.2,-37.48,3.1,20.48,0.58,4.07,36.99,26.3,1.0,-1.69,0.78,0.47,15.115,0.005,13.795,0.005,0.0,0.0,12.47,0.006,11.978,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.294,0.021,9.711,0.024,9.427,0.017,9.287,0.024,9.145,0.021,8.974,0.03,8.338,-99.0,0
234,65.1046211,18.7426081,65.10501679,18.74262897,55316.6520255,2993678328751684369,2,118.89,0.6,-48.37,0.5,23.82,0.11,4.85,37.6,25.43,0.16,-2.47,0.11,1.52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.343,0.018,5.209,0.023,5.16,0.016,5.124,0.071,4.859,0.032,5.154,0.015,5.074,0.03,0
348,66.9967253,18.7590817,66.9970151,18.75899907,55686.5475232,2994529730211542495,0,89.05,3.5,-30.25,3.5,18.35,0.68,8.37,38.34,24.3,1.22,-0.31,0.98,0.54,14.808,0.005,13.696,0.004,0.0,0.0,12.889,0.007,12.912,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.053,0.02,9.467,0.022,9.219,0.019,9.054,0.023,8.911,0.022,8.855,0.032,8.775,-99.0,0
74,55.4812019,18.7599514,55.48171625,18.75984101,55842.1635185,2946303398611662809,0,156.66,9.8,-42.39,9.8,24.81,1.5,10.4,33.23,30.91,2.59,-2.35,1.96,0.49,13.866,0.007,0.0,0.0,0.0,0.0,14.516,0.006,13.075,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.71,0.021,9.107,0.024,8.868,0.021,8.699,0.023,8.624,0.02,8.546,0.024,8.711,0.435,0
431,68.4283892,18.7664433,68.42876573,18.7663313,55753.2675232,2994782989413417384,0,112.74,3.5,-42.85,3.5,24.39,0.71,5.64,38.87,23.43,0.91,-0.66,0.75,0.3,16.025,0.005,14.751,0.006,0.0,0.0,0.0,0.0,12.23,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.907,0.02,10.321,0.021,10.046,0.02,9.867,0.023,9.693,0.021,9.619,0.056,8.654,-99.0,0
624,75.2300636,18.8073864,75.2303583,18.80729278,55707.7036921,2999222676151650676,0,78.58,3.9,-45.02,3.8,22.21,0.95,6.52,41.09,19.29,1.07,-1.25,0.95,0.19,17.943,0.01,16.724,0.006,14.78,0.004,13.85,0.004,13.408,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.053,0.022,11.42,0.02,11.118,0.019,10.911,0.023,10.715,0.02,10.252,0.064,8.39,0.252,0
581,72.8435914,18.8398572,72.84378575,18.8398409,55255.331412,2998880540415034756,2,78.72,0.7,-34.27,0.5,19.61,0.15,6.82,40.36,20.76,0.21,-0.02,0.15,2.04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.972,0.264,4.566,0.036,4.492,0.016,4.536,0.067,4.108,0.066,4.616,0.014,4.545,0.024,0
193,64.0149531,18.8592111,64.01530527,18.85909058,55678.8885764,2999428781001168050,0,113.78,3.1,-33.94,3.1,21.57,0.56,2.95,37.14,26.09,0.93,-0.29,0.73,0.45,14.656,0.005,13.497,0.005,0.0,0.0,0.0,0.0,13.37,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.247,0.021,9.654,0.022,9.41,0.017,9.272,0.023,9.18,0.021,9.053,0.033,8.375,0.307,0
320,66.4655297,18.8640597,66.46584892,18.86394751,55461.618044,2994517309830557696,2,109.25,1.3,-35.98,1.1,22.13,0.25,2.12,38.12,24.64,0.37,-0.2,0.27,1.21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.269,0.018,5.976,0.024,5.893,0.017,5.898,0.054,5.806,0.023,5.926,0.015,5.9,0.049,0
195,64.054675,18.8845006,64.05504068,18.88435572,55733.5944907,2999429186779009028,10,119.59,2.2,-33.59,2.2,22.58,0.4,3.53,37.15,26.08,0.63,0.16,0.49,0.63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.265,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.062,0.023,8.448,0.023,8.268,0.017,8.156,0.022,8.196,0.02,8.127,0.024,7.704,0.203,0
454,69.0173856,18.8885625,69.01769344,18.88848826,55788.5954398,2994840729487459737,0,87.8,3.5,-37.15,3.5,19.53,0.72,5.42,39.07,23.1,1.13,-1.23,0.94,0.57,14.153,0.007,13.643,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.772,0.022,9.148,0.027,8.918,0.023,8.762,0.023,8.657,0.021,8.655,0.033,8.432,-99.0,0
235,65.1151014,18.8971956,65.11547044,18.89709715,55778.2825,2999685742275013827,0,109.16,3.3,-48.59,3.3,22.08,0.61,2.54,37.58,25.45,0.95,-3.21,0.78,0.31,15.91,0.006,14.687,0.005,0.0,0.0,13.599,0.004,12.326,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.063,0.021,10.483,0.022,10.215,0.018,9.899,0.02,9.825,0.021,9.729,0.05,8.164,-99.0,0
158,62.7755464,18.9291083,62.77588876,18.92902583,55813.0982639,2951373343539245975,0,110.08,3.2,-31.31,3.2,20.22,0.57,5.01,36.61,26.83,1.03,-0.3,0.8,0.32,16.249,0.011,14.991,0.007,13.449,0.007,12.999,0.005,12.427,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.145,0.021,10.573,0.022,10.292,0.017,10.105,0.023,9.941,0.021,9.658,0.04,8.754,-99.0,0
66233827,71.5402364,18.9577867,71.54053104,18.95766353,55744.5161111,2998151783866233827,0,79.39,5.7,-37.66,5.7,19.3,1.3,6.93,39.9,21.59,1.84,-1.14,1.58,0.111807,21.014,0.032,19.405,0.012,16.997,0.006,15.842,0.006,15.273,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.775,0.024,13.121,0.023,12.724,0.026,12.559,0.025,12.344,0.025,11.736,0.239,8.419,-99.0,1
303,66.3106806,18.9735714,66.31102044,18.97350052,55721.5064468,2999772404893625602,0,97.03,3.5,-29.58,3.5,19.42,0.67,5.53,38.05,24.75,1.16,0.37,0.92,0.61,13.412,0.007,0.0,0.0,0.0,0.0,0.0,0.0,12.349,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.594,0.022,8.958,0.02,8.706,0.018,8.569,0.023,8.546,0.02,8.44,0.024,8.048,0.232,0
294,66.127445,18.9869281,66.1278439,18.98685362,55665.8743634,2999768535411387077,0,108.01,3.6,-35.84,3.6,21.69,0.69,2.0,37.97,24.86,1.06,-0.29,0.85,0.23,17.177,0.005,15.93,0.004,14.258,0.005,13.383,0.004,13.002,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.645,0.02,11.075,0.022,10.776,0.02,10.547,0.022,10.389,0.02,10.35,0.078,8.282,-99.0,0
128,61.0533683,18.9957119,61.05373591,18.99562888,55736.3262268,2951144706518994139,0,113.25,3.5,-30.53,3.4,19.97,0.59,6.41,35.85,27.84,1.14,-0.43,0.86,0.22,17.194,0.006,15.922,0.005,14.512,0.01,13.538,0.005,13.231,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.918,0.021,11.338,0.022,11.063,0.018,10.874,0.023,10.698,0.02,10.474,0.083,8.924,-99.0,0
587,73.0980397,18.9969161,73.09822221,18.99670652,40587.0,2998992863900919046,2,76.05,2.5,-31.76,1.5,18.92,0.54,8.41,40.42,20.65,0.78,0.49,0.53,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.375,0.027,7.885,0.027,7.742,0.02,7.696,0.025,7.781,0.02,7.734,0.02,7.83,0.202,0
315,66.4243097,19.0132228,66.42458914,19.01317646,55711.267338,3000523714191936060,0,86.33,3.5,-28.17,3.5,17.43,0.67,11.24,38.08,24.69,1.29,-0.05,1.03,0.41,15.407,0.005,14.2,0.006,13.851,0.007,15.826,0.006,12.402,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.01,0.02,10.387,0.022,10.13,0.019,9.975,0.024,9.886,0.021,9.752,0.053,7.995,0.229,0
430,68.4247056,19.0140314,68.42506477,19.01396223,55839.4449537,2994809960822116641,2,103.55,2.7,-34.95,1.8,22.05,0.53,2.31,38.84,23.49,0.76,0.38,0.48,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.26,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.535,0.021,7.977,0.02,7.82,0.023,7.752,0.024,7.838,0.019,7.772,0.022,7.769,0.2,0
634,75.7795906,19.0179944,75.77981387,19.01792049,55681.7986574,2999252287741927455,2,81.25,9.9,-31.05,9.9,21.54,2.47,6.93,41.21,19.02,2.86,2.09,2.47,0.62,12.423,0.007,0.0,0.0,0.0,0.0,12.573,0.008,11.62,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.225,0.022,8.575,0.02,8.408,0.017,8.319,0.023,8.367,0.019,8.333,0.024,8.648,0.448,0
138,61.5859997,19.0274961,61.58628547,19.02739777,55894.4956944,2951200946855786509,0,115.34,3.1,-28.53,3.1,20.45,0.53,5.41,36.08,27.54,0.99,0.33,0.76,0.29,0.0,0.0,0.0,0.0,13.931,0.007,0.0,0.0,12.64,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.341,0.022,10.756,0.02,10.471,0.018,10.266,0.024,10.094,0.022,9.977,0.055,8.454,-99.0,0
202,64.3547931,19.0299111,64.35526121,19.0298235,55671.6631597,2999483857325126579,10,112.54,1.3,-30.47,1.3,21.31,0.24,2.91,37.26,25.92,0.39,0.59,0.31,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.597,0.021,7.994,0.018,7.909,0.023,7.807,0.023,7.885,0.019,7.857,0.024,7.833,0.199,0
300,66.2380308,19.0420086,66.23858466,19.04188313,55494.9790394,2999773673482965220,2,109.69,0.6,-34.5,0.4,21.97,0.11,2.14,38.01,24.81,0.17,0.17,0.1,1.61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.168,0.037,5.044,0.021,4.984,0.016,4.963,0.068,4.632,0.037,5.003,0.013,4.909,0.032,0
416,68.1577289,19.0467069,68.15804229,19.04656411,55738.9325231,2994801911810793160,0,114.9,6.0,-46.1,6.0,24.78,1.2,6.28,38.73,23.66,1.53,-1.01,1.27,0.3,15.683,0.01,14.462,0.007,14.167,0.007,0.0,0.0,13.382,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.794,0.027,10.177,0.034,9.979,0.019,9.757,0.022,9.6,0.021,9.474,0.056,8.023,-99.0,0
346,66.9865219,19.0607947,66.98681199,19.06078615,55767.244294,3000545560306477234,10,84.37,1.7,-29.67,1.7,17.4,0.33,11.34,38.29,24.37,0.62,-0.38,0.5,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.045,0.032,8.48,0.029,8.354,0.018,8.261,0.023,8.332,0.019,8.308,0.027,7.913,0.236,0
179,63.6884144,19.0639592,63.68877605,19.06385881,55642.0890625,2999439653189871979,0,93.59,3.4,-37.29,3.3,18.05,0.61,9.73,36.98,26.32,1.2,-2.63,0.95,0.26,17.052,0.006,15.857,0.004,14.22,0.005,13.491,0.005,13.169,0.005,17.0570411682,0.005,15.8316202164,0.004,14.2361574173,0.004,13.4800052643,0.004,11.882,0.02,11.259,0.022,10.984,0.018,10.824,0.023,10.635,0.022,10.477,0.089,8.452,-99.0,0
457,69.1283642,19.0908906,69.12866096,19.09083055,55822.8737268,2994879287764945748,0,79.42,3.5,-29.38,3.5,17.39,0.72,11.5,39.08,23.08,1.28,0.01,1.05,0.48,15.387,0.007,0.0,0.0,0.0,0.0,12.174,0.007,11.877,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.59,0.022,9.968,0.024,9.707,0.02,9.545,0.023,9.402,0.02,9.384,0.059,8.289,-99.0,0
417,68.1706078,19.1134817,68.17085248,19.11331674,55663.8162269,2994803988609038810,2,93.58,1.3,-36.66,1.3,20.12,0.26,4.02,38.73,23.67,0.41,-0.77,0.34,0.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.569,0.024,8.032,0.042,7.898,0.034,7.818,0.023,7.903,0.02,7.834,0.02,7.646,0.199,0
357,67.1541619,19.1804294,67.154083,19.180408,50752.4095139,3000596026975834139,2,106.34,0.4,-37.67,0.3,22.01,0.08,2.17,38.34,24.29,0.11,-0.3,0.08,2.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.748,0.284,1.314,0.226,1.422,0.254,0.879,-99.0,1.88,0.024,1.123,0.016,1.327,0.015,0
290,66.0872586,19.1807625,66.0876257,19.1806861,55664.9674537,2999776645960625756,0,105.87,3.6,-44.52,3.6,21.76,0.68,2.17,37.93,24.93,1.05,-2.12,0.87,0.19,17.307,0.006,16.015,0.005,14.403,0.006,13.761,0.005,13.317,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.029,0.022,11.423,0.024,11.133,0.018,10.958,0.023,10.771,0.021,10.368,0.078,8.218,-99.0,0
479,69.7280128,19.1822181,69.72831458,19.18212487,55752.5082176,2997892103360800590,0,94.0,3.5,-37.72,3.5,21.11,0.73,3.05,39.28,22.74,1.05,-0.34,0.87,0.48,14.654,0.005,13.498,0.006,0.0,0.0,0.0,0.0,11.448,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.163,0.02,9.506,0.021,9.266,0.02,9.183,0.024,9.072,0.021,9.023,0.033,8.268,-99.0,0
233,65.0540306,19.2334792,65.0543819,19.2333963,55246.6019213,2999717658114440597,2,115.67,0.8,-34.43,0.6,22.39,0.15,3.03,37.51,25.55,0.23,0.3,0.15,1.22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.395,0.018,6.184,0.026,6.124,0.018,6.092,0.05,6.086,0.022,6.152,0.015,6.006,0.047,0
565,72.3679569,19.2773719,72.36823072,19.27728837,55650.4441319,2998231561218134876,0,77.55,3.7,-42.4,3.6,19.72,0.82,6.46,40.15,21.17,1.15,-1.82,1.0,0.22,17.236,0.006,15.997,0.006,14.367,0.007,13.567,0.007,13.207,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.929,0.022,11.339,0.023,11.048,0.019,10.849,0.022,10.674,0.022,10.312,0.076,9.03,-99.0,0
493,70.0529683,19.2860956,70.05328556,19.2859955,55727.1409838,2997915789244302119,0,94.14,3.4,-40.78,3.4,21.53,0.71,3.08,39.38,22.57,0.99,-0.77,0.84,0.5,14.171,0.005,0.0,0.0,0.0,0.0,0.0,0.0,15.3,0.023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.948,0.021,9.363,0.023,9.12,0.022,8.959,0.023,8.892,0.019,8.832,0.035,8.523,-99.0,0
575,72.6787356,19.3042356,72.6790054,19.30409979,55606.7188426,2998986906039995921,0,82.53,3.8,-42.82,3.7,20.96,0.85,5.03,40.24,20.99,1.11,-1.21,0.97,0.18,17.704,0.007,16.409,0.008,14.681,0.006,14.006,0.005,13.493,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.181,0.021,11.574,0.022,11.293,0.02,11.083,0.023,10.902,0.021,10.668,0.101,8.712,-99.0,0
612,74.5927083,19.3171428,74.59287797,19.31707637,55173.5177199,2999270207292891373,0,73.67,5.2,-39.77,5.0,19.99,1.23,7.35,40.82,19.84,1.58,-0.71,1.39,0.15,18.186,0.007,16.935,0.008,15.201,0.004,14.423,0.004,14.023,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.677,0.022,12.113,0.025,11.815,0.021,11.588,0.024,11.414,0.021,11.26,0.168,9.003,-99.0,0
467,69.3412497,19.3548422,69.34154754,19.35476707,55697.0604977,3000897494378689086,0,88.28,3.5,-33.57,3.5,19.45,0.72,5.85,39.12,23.02,1.14,0.04,0.94,0.51,15.462,0.01,14.238,0.007,0.0,0.0,13.041,0.007,11.953,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.182,0.023,9.572,0.021,9.311,0.018,9.138,0.023,8.972,0.021,8.818,0.036,8.257,0.33,0
116,60.0649283,19.4101569,60.06532614,19.41007598,55736.0023032,2950773704539177075,0,121.12,3.2,-36.16,3.2,21.03,0.53,6.04,35.35,28.47,0.99,-1.25,0.77,0.25,16.79,0.006,15.512,0.005,14.072,0.005,13.259,0.004,12.871,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.579,0.024,10.97,0.025,10.697,0.022,10.551,0.023,10.378,0.021,10.376,0.077,8.565,-99.0,0
133,61.3569622,19.4421619,61.35737212,19.44213148,55869.6053356,2951232943849582524,2,122.62,4.6,-28.44,3.0,21.5,0.77,4.95,35.93,27.74,1.37,0.92,0.77,0.68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.889,0.032,8.259,0.027,8.107,0.026,8.023,0.022,8.088,0.02,8.032,0.02,7.814,0.185,0
341,66.9020431,19.4459069,66.90232905,19.44584491,55785.3551968,3000577970257043021,0,81.8,12.5,-26.8,13.6,16.65,2.44,13.94,38.21,24.5,4.84,0.36,4.13,0.41,16.295,0.006,15.064,0.005,13.601,0.01,0.0,0.0,12.407,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.045,0.021,10.453,0.022,10.186,0.019,9.991,0.023,9.846,0.022,9.534,0.048,8.491,0.443,0
125,60.91266,19.4550078,60.91290172,19.45477002,55692.7618981,2951174620585464744,2,119.0,2.8,-35.44,2.2,21.02,0.47,5.46,35.73,27.99,0.85,-0.93,0.56,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.206,0.02,7.709,0.024,7.6,0.02,7.457,0.025,7.528,0.021,7.515,0.019,7.335,0.14,0
19917741,71.5113281,19.4683303,71.51161741,19.46822074,55691.0001157,2998193328274815659,0,75.83,5.7,-41.43,5.7,18.8,1.2,8.21,39.8,21.74,1.87,-2.08,1.65,0.135397,19.522,0.024,18.223,0.011,16.091,0.011,15.105,0.005,14.614,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.237,0.023,12.62,0.022,12.305,0.023,12.078,0.024,11.873,0.024,11.977,0.326,8.478,-99.0,1
596,73.7431733,19.4853869,73.74323064,19.48546871,53883.0218518,2999085980216644508,2,62.88,0.5,-28.76,0.4,16.06,0.11,17.18,40.55,20.4,0.19,0.37,0.15,1.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.736,0.026,5.658,0.017,5.623,0.018,5.594,0.062,5.455,0.029,5.64,0.015,5.573,0.039,0
14607298,65.4565653,19.4857242,65.45700609,19.48560692,55751.962581,2999747054614607298,0,124.54,3.8,-47.61,3.8,24.9,0.7,6.64,37.6,25.36,0.97,-1.34,0.79,0.136982,19.78,0.017,18.352,0.008,15.984,0.007,14.829,0.004,14.214,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.711,0.021,12.06,0.022,11.668,0.02,11.41,0.024,11.188,0.021,10.337,0.072,6.932,0.087,1
510,70.7122183,19.4871764,70.71250042,19.48705948,55723.3959606,2997984458521131912,0,84.98,3.5,-39.14,3.5,19.94,0.75,5.32,39.57,22.23,1.1,-0.89,0.94,0.38,15.555,0.006,14.358,0.005,0.0,0.0,12.775,0.005,12.35,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.822,0.025,10.224,0.034,9.994,0.02,9.82,0.023,9.689,0.019,9.494,0.043,8.522,-99.0,0
18117884,55.2289211,19.4965061,55.22941778,19.49641822,55620.1591551,2946463326818117884,0,162.69,5.2,-31.79,5.2,25.2,0.8,10.96,33.0,31.13,1.36,0.2,1.01,0.108027,20.151,0.039,0.0,0.0,16.401,0.005,15.299,0.005,14.767,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.217,0.022,12.608,0.026,12.241,0.021,11.983,0.023,11.755,0.023,11.272,0.153,9.068,-99.0,1
226,64.7629067,19.5443092,64.76330493,19.54419488,55771.6729977,2999631465903343689,0,123.43,3.2,-42.73,3.1,24.01,0.59,5.43,37.36,25.78,0.85,-0.74,0.67,0.31,15.922,0.011,14.812,0.007,13.601,0.01,14.52,0.006,12.168,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.904,0.021,10.291,0.022,10.009,0.018,9.876,0.023,9.704,0.02,9.528,0.038,8.6,-99.0,0
647,77.3157869,19.5724986,77.3159715,19.57242015,55412.4086574,3011457651647573733,0,45.41,3.5,-26.29,3.5,13.59,0.91,29.12,41.54,18.3,1.55,0.08,1.43,0.53,15.03,0.005,0.0,0.0,12.727,0.01,12.251,0.004,12.052,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.797,0.022,10.18,0.022,9.943,0.017,9.788,0.023,9.713,0.022,9.65,0.043,8.453,-99.0,0
187,63.893755,19.5999044,63.89442255,19.59980176,55567.47625,2999567782254360162,0,213.01,3.2,-47.32,3.2,39.21,0.58,20.99,36.99,26.3,0.53,2.01,0.41,0.19,16.135,0.008,15.023,0.007,0.0,0.0,16.983,0.026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.787,0.021,10.215,0.02,9.911,0.017,9.725,0.024,9.538,0.02,9.399,0.037,9.035,-99.0,0
27857095,80.2843556,19.6154422,80.28453169,19.61539142,55282.7711111,3012558613727857095,0,47.7,5.4,-23.16,5.4,15.0,1.5,24.04,42.2,16.59,2.18,2.67,2.03,0.172047,18.996,0.009,17.575,0.009,15.759,0.003,14.884,0.004,14.466,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.149,0.021,12.581,0.024,12.254,0.023,12.045,0.024,11.858,0.023,11.975,0.332,9.07,-99.0,1
267,65.8452103,19.6586736,65.84547729,19.65854996,55698.6774884,2999894598010471566,2,99.4,1.7,-33.75,1.4,19.77,0.31,5.02,37.77,25.17,0.54,-0.14,0.38,0.99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.722,0.024,7.281,0.021,7.151,0.02,7.077,0.031,7.119,0.021,7.084,0.017,7.154,0.105,0
487,69.9649931,19.6595664,69.96532401,19.65945322,55717.8402315,3003929101961116593,0,88.6,3.6,-41.18,3.6,20.36,0.75,4.35,39.29,22.72,1.1,-1.17,0.94,0.3,16.893,0.006,15.629,0.005,13.958,0.005,13.066,0.006,12.668,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.365,0.022,10.774,0.022,10.441,0.017,10.268,0.025,10.079,0.021,9.943,0.057,8.531,-99.0,0
633,75.7763181,19.6787872,75.77649984,19.67868774,55367.9119444,2999384902409982663,1,60.05,3.9,-36.81,3.8,17.32,0.95,13.86,41.11,19.25,1.35,-1.03,1.23,0.18,18.16,0.006,16.847,0.006,15.142,0.003,14.323,0.005,13.955,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.662,0.023,12.049,0.022,11.754,0.02,11.559,0.023,11.375,0.02,10.728,0.095,8.47,-99.0,0
595,73.6837911,19.6808994,73.68410842,19.6807689,55729.693044,2999094588138397883,0,88.12,3.5,-41.3,3.5,22.51,0.81,5.79,40.5,20.5,0.96,0.28,0.84,0.46,14.553,0.004,0.0,0.0,0.0,0.0,0.0,0.0,14.982,0.012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.163,0.021,9.491,0.022,9.277,0.017,9.148,0.023,9.054,0.022,9.019,0.04,8.361,-99.0,0
358,67.1550564,19.7406806,67.1553338,19.74040391,40587.0,3000640018929445858,2,98.34,1.0,-41.83,0.8,20.71,0.19,3.16,38.26,24.41,0.3,-1.46,0.22,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.292,0.023,6.996,0.016,6.908,0.016,6.847,0.035,6.9,0.021,6.906,0.017,7.234,0.224,0
452,68.9667292,19.7958419,68.96702948,19.79574901,55780.3435069,3000918162552124557,0,95.69,3.5,-38.86,3.5,20.96,0.71,3.22,38.92,23.35,1.05,-0.34,0.88,0.38,15.855,0.007,14.581,0.007,0.0,0.0,13.6,0.007,12.038,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.733,0.022,10.136,0.022,9.862,0.02,9.689,0.023,9.54,0.021,9.365,0.053,8.718,-99.0,0
384,67.5748819,19.8405764,67.57512398,19.84040262,55476.3000926,3000658386855939499,2,95.01,0.8,-28.13,0.6,19.38,0.15,5.92,38.41,24.19,0.26,1.53,0.17,1.37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.105,0.024,5.89,0.033,5.843,0.023,5.803,0.059,5.767,0.026,5.885,0.017,5.787,0.054,0
225,64.7415653,19.9067017,64.74220977,19.90645795,55797.0529745,2999667919140105621,2,114.59,1.6,-36.4,1.1,22.03,0.29,3.26,37.3,25.87,0.45,0.14,0.28,1.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.286,0.02,7.0,0.018,6.921,0.016,6.842,0.037,6.915,0.02,6.9,0.017,6.891,0.083,0
501,70.2580853,19.9094139,70.25843981,19.9092896,55690.0230556,3004008772565143547,0,111.01,3.8,-43.72,3.7,25.01,0.79,7.15,39.36,22.61,0.95,0.46,0.79,0.13,18.786,0.011,17.47,0.005,15.483,0.005,14.481,0.005,14.012,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.627,0.019,12.047,0.019,11.702,0.018,11.47,0.023,11.273,0.022,11.27,0.18,8.486,0.383,0
619,74.9562867,19.9667658,74.95650714,19.96669447,53564.9790046,3005330963905177873,2,67.46,1.4,-25.56,1.5,17.11,0.34,14.19,40.83,19.83,0.52,2.5,0.46,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.297,0.03,7.902,0.024,7.829,0.029,7.764,0.024,7.819,0.02,7.822,0.021,7.903,0.232,0
401,67.8153731,20.1331558,67.81554255,20.13287232,55380.2465509,3000766858913189440,2,98.71,2.3,-44.81,1.5,21.27,0.44,2.92,38.45,24.11,0.65,-1.54,0.44,1.02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.259,0.02,6.965,0.063,6.884,0.023,6.81,0.034,6.876,0.018,6.872,0.019,6.949,0.136,0
39142176,68.8064706,20.1337081,68.80682359,20.13357413,55706.1598264,3001019368939142176,0,98.96,5.7,-32.66,5.7,21.0,1.1,3.41,38.8,23.53,1.73,1.39,1.42,0.10884,21.063,0.041,19.583,0.018,17.122,0.006,15.892,0.005,15.269,0.005,21.090221405,0.048,19.6241874695,0.016,17.1164245605,0.006,15.9458293915,0.006,13.705,0.025,12.986,0.021,12.613,0.022,12.324,0.024,12.056,0.025,11.151,0.26,8.288,-99.0,1
141,61.7635211,20.2808156,61.76411854,20.28067213,55735.217581,2951680335267989374,0,165.48,3.3,-45.49,3.2,29.42,0.56,13.07,36.0,27.65,0.72,0.44,0.55,0.18,16.907,0.007,15.627,0.005,13.968,0.006,13.528,0.004,12.753,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.45,0.02,10.858,0.022,10.556,0.018,10.347,0.023,10.16,0.019,10.117,0.076,8.747,-99.0,0
249,65.4096422,20.3028306,65.41008481,20.30267574,55688.2884259,3000260910877502597,0,130.77,3.5,-47.18,3.4,25.78,0.65,8.08,37.51,25.56,0.86,-0.37,0.69,0.2,16.975,0.007,15.718,0.005,14.045,0.01,13.303,0.004,12.836,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.51,0.022,10.901,0.02,10.629,0.017,10.437,0.023,10.239,0.021,9.954,0.052,8.867,0.416,0
443,68.7087233,20.3945906,68.70908867,20.39443572,55709.1909722,3001051248719215840,2,98.46,1.5,-39.26,1.5,21.24,0.3,3.33,38.74,23.65,0.44,0.09,0.37,0.74,14.246,0.01,0.0,0.0,0.0,0.0,0.0,0.0,12.322,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.654,0.029,8.03,0.023,7.914,0.024,7.764,0.024,7.816,0.022,7.751,0.022,7.536,0.169,0
54513073,65.4411692,20.3957222,65.4415122,20.39559393,55745.2212384,3000266107254513073,0,94.84,5.2,-33.26,5.2,18.6,1.0,8.1,37.5,25.56,1.78,-0.07,1.44,0.107158,21.209,0.057,19.786,0.018,17.297,0.012,16.111,0.005,15.465,0.007,21.2240715027,0.051,19.8463573456,0.02,17.2917251587,0.006,16.0712623596,0.006,13.94,0.026,13.349,0.024,12.926,0.028,12.685,0.025,12.467,0.028,11.605,0.217,8.428,-99.0,1
38187961,65.4348853,20.4029267,65.43523993,20.40280095,55688.6346412,3000263205238187961,0,101.25,4.0,-38.79,4.0,20.1,0.7,4.82,37.5,25.57,1.26,-0.8,1.04,0.11785,20.099,0.02,18.688,0.008,16.58,0.005,15.501,0.005,14.945,0.005,20.2459888458,0.024,18.8543968201,0.011,16.6018562317,0.005,15.4785299301,0.005,13.494,0.024,12.862,0.027,12.508,0.024,12.256,0.024,12.056,0.026,11.712,0.24,9.008,-99.0,1
129,61.11265,20.4084575,61.11298237,20.4083309,55702.3286574,2951709067285816488,0,122.92,3.1,-37.37,3.1,21.72,0.52,5.47,35.69,28.04,0.92,-0.45,0.72,0.29,16.536,0.004,15.281,0.005,0.0,0.0,13.274,0.005,12.496,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.21,0.024,10.594,0.027,10.325,0.018,10.126,0.024,9.944,0.022,9.962,0.06,9.028,-99.0,0
70,54.7797342,20.4240828,54.78033595,20.42395964,55818.8108796,2948052807035469838,0,181.65,3.3,-42.86,3.3,28.1,0.5,13.81,32.7,31.48,0.77,-0.62,0.58,0.3,15.631,0.01,14.409,0.007,0.0,0.0,0.0,0.0,12.097,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.567,0.021,9.97,0.023,9.713,0.016,9.541,0.024,9.384,0.021,9.34,0.035,8.39,-99.0,0
555,72.1239378,20.4460233,72.12421085,20.44596409,55691.8198727,3004398838310161863,0,67.57,3.9,-39.12,3.7,17.04,0.85,13.54,39.89,21.66,1.39,-1.74,1.22,0.17,18.316,0.011,17.089,0.008,15.261,0.01,14.481,0.005,14.078,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.783,0.021,12.165,0.023,11.874,0.022,11.683,0.023,11.481,0.022,10.685,0.092,8.955,-99.0,0
664,78.5985144,20.5315547,78.59865684,20.53144045,54977.8689005,3017775447991116214,0,56.86,3.4,-38.2,3.3,18.11,0.89,13.5,41.7,17.93,1.1,0.07,1.05,0.33,16.989,0.006,16.901,0.008,13.721,0.007,13.382,0.006,13.324,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.312,0.029,10.773,0.04,10.498,0.03,10.098,0.023,9.928,0.021,9.693,0.047,8.535,-99.0,0
258,65.6785919,20.5701428,65.67890092,20.56998186,55611.9561343,3000321942595609455,0,102.11,3.5,-46.0,3.5,20.78,0.65,3.82,37.57,25.46,1.06,-2.08,0.89,0.44,15.43,0.005,14.208,0.005,14.283,0.01,13.098,0.006,12.302,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.458,0.021,9.834,0.024,9.573,0.017,9.406,0.023,9.254,0.019,9.159,0.038,8.771,-99.0,0
512,70.7436917,20.6048419,70.74393084,20.60472423,55679.5790162,3004142484037595935,0,83.1,3.5,-38.93,3.5,19.32,0.74,7.01,39.41,22.51,1.12,-0.33,0.97,0.38,15.655,0.01,14.612,0.007,14.082,0.01,13.215,0.006,12.211,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.892,0.025,10.349,0.034,10.084,0.019,9.933,0.023,9.792,0.02,9.65,0.043,8.726,-99.0,0
572,72.5694731,20.6258239,72.56975155,20.6256849,55822.1966319,3004419577094267838,0,84.89,9.4,-43.73,9.4,21.1,2.08,5.41,40.0,21.45,2.73,-0.37,2.43,0.46,14.962,0.005,13.834,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.281,0.021,9.628,0.022,9.387,0.017,9.251,0.024,9.133,0.02,9.004,0.031,8.263,-99.0,0
28,44.5217592,20.6687375,44.52217295,20.66867663,55270.3859491,2257919593322189980,2,235.57,0.3,-30.09,0.3,30.89,0.04,20.2,27.05,36.45,0.06,0.02,0.05,1.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.308,0.198,4.815,0.036,4.778,0.02,4.706,0.082,4.402,0.039,4.806,0.014,4.77,0.029,0
219,64.6067717,20.7071222,64.60697046,20.70707002,55779.0980903,3000092654212701338,0,69.29,3.5,-30.71,3.4,13.71,0.63,27.02,37.13,26.11,1.61,-2.28,1.32,0.21,17.831,0.007,16.532,0.005,15.098,0.007,14.319,0.004,14.017,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.782,0.021,12.191,0.022,11.93,0.023,11.725,0.023,11.548,0.022,11.663,0.273,8.585,-99.0,0
464,69.2715469,20.7181489,69.27182562,20.71807709,55339.7270833,3001084028333402795,0,76.27,3.5,-37.85,3.5,17.21,0.71,12.45,38.89,23.41,1.26,-1.39,1.1,0.38,15.907,0.006,14.688,0.007,0.0,0.0,14.105,0.006,12.45,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.113,0.02,10.523,0.021,10.281,0.02,10.077,0.022,9.966,0.021,9.873,0.056,8.45,0.35,0
415,68.1226389,20.7355211,68.12288551,20.73541233,55710.9154167,3001372860350889711,0,79.98,3.8,-32.69,3.7,17.01,0.75,13.02,38.47,24.08,1.4,-0.12,1.16,0.29,17.31,0.005,16.005,0.004,14.305,0.006,13.738,0.004,13.087,0.004,17.328578949,0.005,16.0647773743,0.004,14.3106527328,0.004,13.4605989456,0.004,11.762,0.027,11.192,0.03,10.89,0.019,10.696,0.022,10.526,0.022,10.242,0.094,8.604,0.45,0
185,63.8857144,20.8075942,63.88615184,20.80747077,55702.2313773,3000120323765035325,0,130.36,3.5,-42.12,3.4,24.47,0.62,6.7,36.82,26.54,0.91,0.27,0.72,0.18,18.032,0.01,0.0,0.0,14.824,0.007,13.926,0.004,13.517,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.96,0.024,11.336,0.023,11.008,0.02,10.78,0.023,10.591,0.023,10.491,0.08,8.354,-99.0,0
189,63.9268219,20.8197944,63.92713181,20.81974256,55245.8460764,3000120509437385616,2,110.26,0.9,-36.43,0.6,20.76,0.16,4.59,36.83,26.52,0.27,0.12,0.17,1.18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.537,0.027,6.257,0.017,6.19,0.017,6.176,0.048,6.146,0.021,6.2,0.016,6.162,0.056,0
162,63.0140025,20.8313203,63.01446615,20.83119141,55725.3642824,2952054110790592156,0,135.81,3.3,-44.47,3.3,25.05,0.58,7.69,36.45,27.04,0.84,-0.12,0.68,0.18,17.12,0.006,15.843,0.004,0.0,0.0,13.403,0.004,13.039,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.732,0.022,11.149,0.022,10.885,0.018,10.658,0.023,10.467,0.022,10.033,0.055,8.754,-99.0,0
78,55.9461603,20.8600844,55.94659765,20.85999156,55634.1669907,2948902828604007815,0,136.6,3.2,-40.81,3.2,21.82,0.49,9.12,33.23,30.92,0.95,-1.83,0.74,0.41,15.153,0.007,13.915,0.007,0.0,0.0,0.0,0.0,11.953,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.484,0.021,9.831,0.019,9.612,0.022,9.446,0.023,9.325,0.022,9.18,0.031,8.453,0.287,0
538,71.7872239,20.8823156,71.78756558,20.88216339,55812.8260532,3004384497282781418,2,99.52,1.5,-49.49,1.5,23.97,0.32,6.55,39.71,21.98,0.39,-0.24,0.34,0.82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.966,0.027,7.436,0.023,7.337,0.021,7.255,0.028,7.345,0.021,7.318,0.018,7.579,0.147,0
16128717,66.9045883,20.9441181,66.90489765,20.94403695,55799.4768866,3001142572216128717,0,88.76,5.8,-36.36,5.8,18.3,1.1,9.06,38.0,24.84,2.0,-0.49,1.67,0.153199,19.821,0.017,18.471,0.008,16.184,0.007,15.082,0.007,14.535,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.088,0.023,12.455,0.022,12.074,0.023,11.85,0.023,11.667,0.028,11.039,0.209,8.552,-99.0,1
5,32.8068994,20.9728531,32.80779635,20.97285106,55640.7772569,2141679877249717137,0,258.38,3.6,-13.08,3.5,29.97,0.42,25.64,19.65,40.92,0.8,-0.11,0.55,0.18,16.899,0.008,15.582,0.005,13.878,0.007,13.204,0.005,0.0,0.0,16.9200839996,0.004,15.6375217438,0.003,13.8875408173,0.003,13.0910196304,0.003,11.405,0.021,10.839,0.022,10.528,0.018,10.31,0.023,10.138,0.019,10.063,0.059,8.723,-99.0,0
32990933,64.689835,21.0317506,64.69022928,21.03163332,55723.3410764,3000193335732990933,0,108.48,3.8,-52.72,3.8,21.7,0.7,3.91,37.1,26.13,1.1,-2.97,0.93,0.123934,19.711,0.017,18.355,0.009,16.125,0.006,15.1,0.004,14.576,0.004,19.7273635864,0.017,18.3378582001,0.008,16.1211433411,0.004,15.1008663177,0.005,13.143,0.022,12.535,0.024,12.213,0.021,11.981,0.024,11.759,0.024,11.952,0.307,8.769,-99.0,1
244,65.3818728,21.0398783,65.38249408,21.03981754,55738.9933449,3000401876405756880,2,105.52,0.6,-35.54,0.5,20.5,0.11,4.54,37.39,25.74,0.18,0.62,0.13,1.42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.97,0.02,5.786,0.016,5.762,0.02,5.748,0.053,5.643,0.027,5.769,0.015,5.727,0.037,0
103,59.5589919,21.051175,59.55941796,21.05105224,55712.4597917,2952432276834264386,0,131.89,3.5,-29.42,3.3,22.05,0.57,6.74,34.91,29.01,1.03,1.59,0.76,0.17,18.462,0.008,17.101,0.006,15.061,0.006,14.133,0.004,13.657,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.245,0.02,11.668,0.022,11.333,0.021,11.103,0.024,10.927,0.02,10.734,0.108,8.552,-99.0,0
264,65.7974033,21.0589517,65.79773321,21.05883771,55728.4011111,3000454366708255006,0,102.35,3.5,-37.44,3.5,20.26,0.65,4.84,37.55,25.5,1.1,0.12,0.9,0.34,15.948,0.007,14.821,0.007,13.639,0.007,13.403,0.005,12.309,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.048,0.02,10.453,0.021,10.162,0.019,10.01,0.024,9.85,0.02,9.783,0.057,8.668,-99.0,0
686,81.3625114,21.06883,81.36266429,21.06873746,55233.1578357,3018870275528498709,0,39.51,4.4,-40.47,4.4,16.02,1.25,20.86,42.22,16.65,1.6,-1.68,1.6,0.65,13.502,0.004,0.0,0.0,0.0,0.0,11.645,0.01,13.37,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.781,0.02,9.122,0.022,8.913,0.018,8.794,0.023,8.801,0.02,8.728,0.028,8.335,0.331,0
558,72.1755656,21.1010264,72.17584092,21.1009815,55535.9772338,3004445836095978663,2,99.15,3.6,-31.09,2.8,22.28,0.75,5.37,39.8,21.83,0.98,3.53,0.74,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.522,0.023,7.153,0.021,7.072,0.018,6.995,0.033,7.066,0.02,7.03,0.015,7.045,0.091,0
428,68.4049206,21.1508533,68.40524347,21.15076575,55752.5296759,3001423827347899225,2,108.93,2.1,-45.2,1.5,23.27,0.4,4.91,38.51,24.02,0.54,0.12,0.39,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.427,0.023,7.835,0.02,7.686,0.026,7.632,0.025,7.713,0.021,7.653,0.02,7.769,0.202,0
407,67.9317842,21.1546167,67.93204987,21.15451804,55726.5438426,3001405835006098757,1,90.06,3.8,-29.16,3.7,18.41,0.74,8.91,38.34,24.3,1.3,1.89,1.06,0.17,18.044,0.014,16.8,0.011,15.128,0.007,14.34,0.005,13.946,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.654,0.029,12.058,0.036,11.762,0.026,11.558,0.027,11.371,0.027,10.959,0.196,8.61,-99.0,0
332,66.6984114,21.2349211,66.69889034,21.23482173,55836.348588,3001233089260471622,2,115.76,1.3,-46.39,1.3,23.62,0.25,5.32,37.86,25.03,0.35,-0.2,0.29,0.67,16.727,0.014,13.206,0.01,0.0,0.0,0.0,0.0,12.254,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.724,0.02,8.076,0.021,7.936,0.023,7.83,0.024,7.905,0.022,7.833,0.02,7.839,0.255,0
599,73.9444347,21.2473006,73.9446946,21.24720377,55669.7834144,3005302058134762981,0,73.25,3.6,-34.67,3.5,18.39,0.81,10.61,40.32,20.85,1.19,1.31,1.05,0.26,16.866,0.006,15.652,0.006,14.104,0.007,13.409,0.005,13.029,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.777,0.02,11.136,0.022,10.892,0.018,10.71,0.023,10.563,0.021,10.475,0.091,8.449,0.31,0
98,58.9038983,21.3133744,58.90457822,21.31320902,55870.8326505,2952328518185870853,0,206.72,3.5,-63.24,3.3,34.84,0.56,18.53,34.58,29.41,0.65,-0.73,0.49,0.12,18.438,0.011,17.105,0.008,14.972,0.007,13.975,0.007,13.467,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.063,0.024,11.414,0.025,11.096,0.02,10.885,0.024,10.674,0.023,10.63,0.095,8.734,-99.0,0
68,54.3957325,21.3431772,54.39612935,21.34300151,55893.1386343,2948495555591699617,2,144.51,1.7,-26.02,1.4,21.87,0.25,10.34,32.4,31.79,0.51,1.46,0.32,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.645,0.024,7.274,0.067,7.121,0.02,7.071,0.033,7.082,0.02,7.043,0.017,6.789,0.077,0
597,73.8118825,21.364,73.81210437,21.36393157,55698.0984606,3005666294445026666,0,61.07,4.9,-41.05,4.9,16.57,1.11,15.77,40.26,20.97,1.78,-1.81,1.66,0.24,17.332,0.007,16.087,0.006,14.517,0.005,13.767,0.006,13.409,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.169,0.021,11.552,0.022,11.263,0.018,11.093,0.026,10.918,0.022,11.158,0.172,9.019,-99.0,0
602,74.0695478,21.3671928,74.06981086,21.36706635,55745.6722569,3005679349772921470,0,75.38,3.5,-39.27,3.5,19.34,0.8,8.73,40.33,20.82,1.1,0.64,1.0,0.35,15.947,0.005,14.723,0.01,13.32,0.007,12.653,0.005,12.352,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.138,0.022,10.504,0.021,10.247,0.017,10.086,0.022,9.937,0.02,9.792,0.056,8.999,-99.0,0
6,32.8464525,21.3773478,32.8472974,21.3773428,55380.3684143,2141721936359677053,2,275.08,0.9,-11.75,0.9,31.9,0.1,26.15,19.66,40.91,0.19,0.36,0.13,1.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.117,0.023,5.851,0.018,5.786,0.02,5.72,0.054,5.651,0.027,5.785,0.015,5.696,0.042,0
236,65.1224519,21.3787019,65.12275168,21.37861366,55755.27,3000423100492935483,0,96.15,3.3,-38.82,3.3,18.93,0.6,7.82,37.23,25.96,1.1,-0.79,0.92,0.38,16.16,0.005,14.895,0.005,14.944,0.01,12.851,0.007,12.291,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.018,0.021,10.41,0.022,10.127,0.017,9.969,0.023,9.802,0.021,9.614,0.04,8.633,0.358,0
266,65.8430414,21.3790972,65.84328501,21.37891342,55377.3403125,3000468937311252197,2,99.25,1.3,-38.28,1.0,19.74,0.23,5.95,37.51,25.55,0.41,-0.11,0.29,1.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.531,0.019,7.197,0.017,7.121,0.016,7.048,0.031,7.089,0.02,7.102,0.017,7.132,0.121,0
326,66.5770733,21.4704292,66.57700847,21.47046999,50752.3863194,3001242534897365443,2,102.29,1.6,-38.42,1.0,20.59,0.29,4.55,37.78,25.15,0.47,0.45,0.3,1.28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.342,0.019,6.15,0.026,6.073,0.021,5.973,0.05,6.025,0.026,6.089,0.015,6.099,0.055,0
488,69.9829267,21.4943667,69.9832222,21.49422908,55869.2517708,3004527223877550200,0,70.69,3.2,-32.23,3.2,15.87,0.65,17.47,39.01,23.21,1.25,0.15,1.08,0.57,14.239,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.317,0.02,9.612,0.02,9.423,0.017,9.306,0.024,9.28,0.021,9.216,0.036,8.684,0.372,0
4,30.8695289,21.5713561,30.87075573,21.57128786,55677.3923495,2138522226093110542,0,348.33,3.5,-6.6,3.5,39.77,0.4,29.31,18.33,41.52,0.59,0.86,0.42,0.13,17.938,0.007,16.571,0.004,14.569,0.007,13.55,0.005,13.036,0.004,18.0304203033,0.007,16.6800918579,0.004,14.5742835999,0.004,13.5787830353,0.004,11.661,0.023,11.033,0.024,10.714,0.018,10.488,0.023,10.285,0.02,10.121,0.045,8.881,-99.0,0
218,64.5966711,21.5792947,64.59663811,21.57930887,50752.2947106,3001737498634103136,2,94.88,0.5,-34.88,0.4,18.22,0.09,9.79,36.99,26.3,0.17,-0.05,0.12,1.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.058,0.037,4.936,0.059,4.903,0.02,4.916,0.067,4.632,0.044,4.944,0.014,4.938,0.03,0
632,75.7739469,21.5899619,75.773921,21.589956,50754.4055787,3005965856409264215,2,68.88,0.3,-41.05,0.2,19.06,0.07,10.22,40.78,19.94,0.09,0.39,0.07,2.27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.333,0.32,4.375,0.208,4.245,0.021,4.225,0.088,3.681,0.055,4.242,0.016,4.045,0.023,0
605,74.3270136,21.6023442,74.32722428,21.60225869,55667.0045023,3005880704146530337,0,56.84,3.8,-38.22,3.7,15.61,0.86,19.45,40.36,20.76,1.45,-1.42,1.35,0.25,17.522,0.007,16.263,0.006,14.638,0.005,14.11,0.005,13.501,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.205,0.021,11.63,0.021,11.331,0.018,11.148,0.023,10.995,0.023,10.869,0.136,8.987,-99.0,0
349,67.0032631,21.6199044,67.00352576,21.61980223,55248.935162,3001284590800401387,2,97.93,0.5,-41.72,0.4,20.22,0.09,5.15,37.92,24.95,0.15,-0.38,0.11,1.77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.163,0.017,5.103,0.017,5.055,0.018,5.096,0.069,4.729,0.041,5.092,0.014,4.978,0.032,0
376,67.40582,21.6686422,67.40621836,21.66852673,55765.1866088,3001337399245300851,0,110.95,3.2,-48.27,3.2,23.19,0.61,5.03,38.06,24.73,0.86,-0.38,0.73,0.42,14.755,0.005,13.583,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.227,0.019,9.635,0.016,9.413,0.016,9.204,0.024,9.082,0.021,8.947,0.043,8.442,-99.0,0
286,66.0607261,21.7362447,66.06105914,21.73614736,55247.883912,3000517097738775376,2,118.21,1.1,-46.3,0.6,23.59,0.19,5.58,37.54,25.51,0.28,0.06,0.17,1.26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.148,0.023,5.946,0.026,5.871,0.02,5.843,0.056,5.813,0.025,5.906,0.016,5.855,0.043,0
477,69.6808347,21.7373358,69.68119175,21.73716285,55766.8853125,3004611909889408018,0,106.73,3.4,-49.55,3.3,23.79,0.68,6.07,38.86,23.45,0.88,0.01,0.75,0.18,17.356,0.007,16.046,0.005,14.369,0.006,13.746,0.005,13.251,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.95,0.022,11.341,0.022,11.073,0.018,10.867,0.024,10.693,0.021,10.517,0.089,8.621,-99.0,0
228,64.8741064,21.7538844,64.87447496,21.75375478,55776.8398495,3001745756233886035,0,103.24,3.1,-40.65,3.1,20.08,0.56,5.74,37.07,26.19,0.98,-0.44,0.81,0.51,14.573,0.007,13.373,0.006,0.0,0.0,0.0,0.0,11.981,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.106,0.021,9.442,0.02,9.222,0.018,9.077,0.024,8.96,0.019,8.842,0.026,8.666,0.37,0
567,72.3994303,21.7608292,72.39967238,21.76074804,55777.476956,3004878870646511719,0,62.1,3.5,-34.1,3.5,15.33,0.76,20.09,39.75,21.91,1.39,-0.32,1.26,0.61,14.493,0.005,13.385,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.097,0.021,9.444,0.022,9.22,0.017,9.096,0.022,8.993,0.022,8.833,0.026,8.733,0.374,0
56,51.1507364,21.8384814,51.15118011,21.8383824,55696.8582986,3032100587775669374,0,127.05,3.4,-42.05,3.4,18.82,0.48,15.32,30.66,33.47,1.17,-4.0,0.91,0.33,16.458,0.005,15.2,0.005,13.642,0.007,13.301,0.005,12.582,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.29,0.021,10.661,0.02,10.398,0.019,10.227,0.024,10.039,0.022,10.022,0.061,8.94,-99.0,0
601,74.0255353,21.8979856,74.02575716,21.89784844,55669.9765393,3005722938168426713,0,66.37,3.9,-38.71,3.8,17.32,0.87,13.67,40.22,21.03,1.35,-0.05,1.23,0.16,18.576,0.013,17.2,0.008,15.45,0.006,14.608,0.005,14.215,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.877,0.023,12.282,0.024,11.994,0.023,11.786,0.025,11.581,0.022,11.572,0.217,9.061,-99.0,0
198,64.1394914,21.9074708,64.14017378,21.90736496,55880.6383102,3001708469506521332,2,105.16,1.3,-37.15,1.1,19.85,0.23,6.41,36.75,26.63,0.41,0.31,0.3,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.701,0.02,7.376,0.018,7.275,0.023,7.206,0.029,7.265,0.02,7.271,0.017,7.42,0.131,0
645,77.0555667,21.9902458,77.05573984,21.99014108,55749.23,3018084756455939447,0,48.47,4.7,-39.77,4.7,15.28,1.15,21.72,41.04,19.38,1.81,-1.68,1.77,0.64,13.389,0.004,12.39,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.908,0.024,9.234,0.023,9.037,0.017,8.877,0.023,8.903,0.019,8.778,0.028,8.464,0.341,0
109,59.8091094,22.0438489,59.80964929,22.0437294,55760.1230208,2952600641653962147,0,149.07,3.1,-45.03,3.1,25.42,0.51,9.53,34.88,29.04,0.79,0.11,0.62,0.51,13.6,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.538,0.025,8.914,0.024,8.704,0.017,8.556,0.022,8.514,0.018,8.44,0.026,8.854,0.518,0
64,53.5439869,22.0725772,53.54463659,22.07245155,55762.3166667,3044461213990937883,0,192.58,3.4,-45.89,3.4,29.04,0.5,15.31,31.87,32.31,0.77,-0.19,0.58,0.19,16.803,0.008,15.565,0.007,13.879,0.007,13.054,0.004,12.653,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.355,0.022,10.774,0.019,10.475,0.02,10.285,0.023,10.1,0.021,9.986,0.054,8.835,-99.0,0
282,66.0309447,22.1188697,66.03145386,22.11885591,55688.123287,3002030264295755429,0,111.51,1.6,-44.97,1.6,22.25,0.3,4.59,37.47,25.62,0.45,0.02,0.38,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.627,0.024,8.066,0.023,7.886,0.02,7.812,0.023,7.895,0.018,7.789,0.021,7.524,0.148,0
278,65.9891969,22.1816033,65.98958732,22.18143813,55698.7122222,3002042589866097493,0,119.83,3.2,-44.03,3.2,23.57,0.59,5.82,37.44,25.66,0.86,0.85,0.71,0.32,15.76,0.005,14.548,0.005,0.0,0.0,14.065,0.007,12.388,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.867,0.021,10.253,0.02,9.999,0.017,9.841,0.024,9.682,0.02,9.543,0.044,8.985,-99.0,0
310,66.35423,22.1999964,66.35452637,22.19988696,55248.1834144,3002059626762570569,2,111.95,0.5,-47.73,0.3,22.66,0.09,4.89,37.58,25.46,0.13,-0.3,0.09,1.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.086,0.25,4.921,0.23,4.607,0.016,4.637,0.083,4.235,0.048,4.657,0.015,4.622,0.028,0
309,66.3423544,22.2938717,66.34261896,22.29376202,55248.1407292,3002061802117600056,2,105.11,0.3,-45.07,0.2,21.27,0.05,4.64,37.55,25.49,0.08,-0.3,0.06,2.34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.093,0.284,4.064,0.228,4.077,0.47,3.804,0.107,3.242,0.07,3.905,0.015,3.84,0.023,0
380,67.5021089,22.375125,67.50248019,22.37492747,55775.2565741,3002886475862893835,0,119.44,3.5,-57.71,3.4,25.28,0.66,7.99,37.97,24.86,0.85,-0.9,0.73,0.13,17.935,0.007,17.276,0.006,15.409,0.01,14.483,0.005,14.003,0.004,18.7696876526,0.009,17.3806343079,0.005,15.4321937561,0.004,14.4545783997,0.004,12.562,0.021,11.992,0.021,11.648,0.02,11.446,0.023,11.229,0.025,11.452,0.318,8.527,-99.0,0
166,63.1973328,22.3908322,63.19772551,22.39070348,55763.4590509,2953782132481524548,0,118.27,3.2,-45.8,3.2,22.05,0.56,5.5,36.29,27.26,0.92,-0.56,0.76,0.31,16.359,0.005,15.099,0.005,13.693,0.007,13.008,0.005,12.403,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.061,0.021,10.497,0.028,10.165,0.018,9.761,0.019,9.606,0.018,9.734,0.046,8.989,-99.0,0
176,63.6267536,22.4518653,63.62701919,22.45186749,55461.6076157,3001829523881778093,2,96.24,0.5,-33.7,0.4,17.87,0.09,11.27,36.46,27.04,0.17,0.53,0.12,1.43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.207,0.019,6.082,0.023,6.005,0.021,6.04,0.05,5.96,0.024,6.016,0.016,5.888,0.04,0
29,44.5659436,22.4821714,44.56639015,22.48213273,55720.2189699,2260176137413517329,0,123.31,3.6,-21.6,3.5,16.23,0.47,25.45,26.92,36.55,1.47,-0.81,1.05,0.27,17.368,0.008,16.085,0.005,14.476,0.007,13.708,0.005,13.383,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.062,0.022,11.437,0.021,11.144,0.018,10.946,0.023,10.802,0.022,10.749,0.098,9.032,-99.0,0
723,92.5740064,22.5721144,92.57413724,22.57166082,55665.832963,3216475032868134328,0,31.6,9.6,-117.67,9.7,44.04,3.51,27.38,43.46,13.09,1.42,-0.76,1.11,0.26,14.965,0.006,13.796,0.007,13.096,0.007,12.937,0.01,11.569,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.876,0.021,9.35,0.022,9.044,0.018,8.882,0.024,8.693,0.02,8.713,0.037,8.437,-99.0,0
115,59.9659622,22.6037389,59.96627406,22.60364297,55710.3541435,2953021462457375864,0,108.43,3.2,-34.48,3.1,18.56,0.52,10.84,34.87,29.06,1.1,0.07,0.86,0.38,15.425,0.005,14.262,0.005,0.0,0.0,12.526,0.007,12.22,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.021,0.023,10.386,0.025,10.151,0.018,9.99,0.023,9.892,0.02,9.5,0.04,8.825,0.413,0
393,67.6875222,22.6300869,67.68777679,22.62996905,55721.6392361,3002909046666004400,0,83.09,3.2,-39.01,3.2,17.53,0.61,11.98,38.0,24.83,1.13,-0.39,0.98,0.46,15.434,0.006,14.141,0.007,0.0,0.0,0.0,0.0,12.101,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.624,0.026,10.013,0.03,9.787,0.018,9.615,0.023,9.48,0.019,9.269,0.043,7.933,0.239,0
590,73.1981722,22.6472589,73.19855318,22.64721865,55735.7316319,3005795531165734893,2,76.45,2.1,-43.38,2.1,19.15,0.46,9.2,39.83,21.76,0.66,0.28,0.61,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.801,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.073,0.02,8.462,0.024,8.293,0.017,8.223,0.022,8.279,0.02,8.228,0.023,8.536,0.408,0
543,71.8509206,22.6635025,71.85115727,22.66336481,55643.4552546,3006505344998632625,0,87.16,3.9,-43.88,3.8,20.54,0.82,6.6,39.41,22.51,1.15,0.78,1.03,0.14,18.885,0.012,17.508,0.006,15.575,0.006,14.693,0.005,14.245,0.007,18.8242740631,0.01,17.5194549561,0.006,15.59603405,0.005,14.700668335,0.005,12.883,0.021,12.269,0.024,11.965,0.02,11.785,0.023,11.603,0.024,11.727,0.241,8.637,-99.0,0
325,66.5769319,22.81358,66.57685301,22.81358125,50752.3853125,3002929597954418929,2,108.8,0.3,-46.81,0.3,22.02,0.06,4.99,37.55,25.49,0.09,0.08,0.07,2.28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.859,0.25,3.793,0.232,3.761,0.348,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0
377,67.4124764,22.8827256,67.4127586,22.88264927,55721.9867477,3003000454113276514,1,84.36,1.6,-34.16,1.6,17.21,0.3,13.03,37.85,25.05,0.58,1.0,0.5,0.74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.096,0.022,8.496,0.02,8.368,0.019,8.263,0.023,8.349,0.02,8.312,0.03,8.193,-99.0,0
390,67.659145,22.9080228,67.65941292,22.90790361,55752.4340625,3003008051889743086,0,93.72,3.2,-45.66,3.2,19.83,0.61,6.66,37.94,24.92,1.0,-0.59,0.87,0.66,13.556,0.007,14.816,0.008,0.0,0.0,0.0,0.0,12.611,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.248,0.023,8.579,0.033,8.378,0.024,8.243,0.023,8.167,0.022,8.099,0.024,8.282,0.373,0
447,68.8048961,22.9890247,68.80522757,22.98889057,55695.7669329,3003269555085447212,0,93.85,3.3,-47.83,3.3,20.54,0.64,5.86,38.33,24.31,0.99,-0.48,0.87,0.33,16.687,0.005,15.394,0.004,0.0,0.0,13.102,0.005,12.49,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.127,0.022,10.53,0.021,10.25,0.018,10.085,0.023,9.906,0.021,9.772,0.065,8.381,0.397,0
458,69.1584458,23.0419917,69.15885351,23.04185469,55767.7857523,3003288528637337356,0,97.72,3.2,-49.06,3.2,21.48,0.63,5.36,38.45,24.13,0.92,-0.15,0.81,0.47,14.982,0.005,13.753,0.005,0.0,0.0,12.693,0.007,13.085,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.155,0.023,9.538,0.02,9.298,0.02,9.124,0.023,8.969,0.021,8.804,0.031,8.555,0.409,0
544,71.8591228,23.0509222,71.85944119,23.05085987,55891.2232523,3006542138906424203,2,81.07,2.4,-41.33,1.5,19.04,0.46,9.09,39.34,22.64,0.71,0.91,0.55,0.78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.919,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.69,0.039,8.134,0.026,7.995,0.033,7.966,0.023,8.045,0.019,8.049,0.025,8.169,0.311,0
307,66.3257575,23.0608036,66.32611158,23.06069594,55682.9271296,3002209078237356906,0,106.52,3.2,-45.46,3.2,21.37,0.59,5.21,37.41,25.7,0.94,0.2,0.8,0.46,14.652,0.005,0.0,0.0,0.0,0.0,0.0,0.0,14.004,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.264,0.022,9.617,0.022,9.401,0.018,9.266,0.023,9.173,0.02,9.076,0.045,7.957,-99.0,0
308,66.3334958,23.1086431,66.33381341,23.10852349,55764.7953588,3002209635418779361,0,93.9,3.2,-38.86,3.2,18.74,0.59,8.98,37.41,25.7,1.07,0.51,0.91,0.6,13.42,0.007,0.0,0.0,0.0,0.0,0.0,0.0,12.108,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.731,0.021,9.106,0.022,8.859,0.017,8.768,0.022,8.774,0.019,8.645,0.038,8.042,-99.0,0
489,69.9879267,23.1378806,69.98827679,23.13776012,55654.0860301,3006313153611197292,2,103.19,1.5,-52.88,1.5,23.2,0.3,6.32,38.71,23.7,0.4,0.08,0.35,0.69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.738,0.026,8.059,0.02,7.915,0.024,7.841,0.024,7.911,0.019,7.843,0.019,8.09,0.285,0
478,69.7137131,23.1499686,69.7138721,23.14971506,55966.8650231,3006300555930560007,2,103.95,0.8,-56.08,0.6,23.47,0.15,6.5,38.62,23.85,0.2,-0.54,0.16,1.19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.454,0.021,6.198,0.016,6.162,0.023,6.103,0.05,6.12,0.023,6.19,0.017,6.267,0.058,0
1221246,58.5057708,23.2760664,58.50647706,23.275869,55745.5698264,3048967947201221246,0,192.23,5.0,-66.28,5.0,32.2,0.8,16.74,34.1,29.95,0.99,-0.8,0.8,0.0982971,21.004,0.035,19.492,0.012,16.83,0.006,15.49,0.004,14.743,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.122,0.022,12.421,0.023,11.997,0.018,11.767,0.023,11.57,0.022,11.305,0.184,8.906,-99.0,1
32159294,69.2422311,23.2773756,69.24255832,23.27724497,55756.4611111,3003298237132159294,0,90.13,5.1,-44.89,5.1,19.8,1.0,7.14,38.4,24.15,1.59,0.11,1.41,0.116557,20.234,0.028,18.721,0.011,0.0,0.0,15.461,0.005,14.946,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.529,0.022,12.907,0.024,12.568,0.022,12.335,0.024,12.128,0.026,11.558,0.219,8.807,0.456,1
214,64.5449528,23.2846514,64.54518908,23.28434863,40587.0,3002335317398811139,2,92.02,1.0,-38.77,1.0,17.71,0.18,11.91,36.68,26.73,0.35,-0.28,0.3,1.13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.585,0.019,7.077,0.029,6.937,0.016,6.813,0.036,6.873,0.021,6.807,0.015,6.688,0.065,0
491,70.0243408,23.3045419,70.0243576,23.3043114,55658.0513773,3006321924030760949,2,73.12,1.5,-40.31,1.0,16.68,0.28,15.13,38.69,23.73,0.51,-0.52,0.4,0.98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.996,0.02,7.631,0.016,7.565,0.02,7.508,0.024,7.582,0.022,7.578,0.02,7.607,0.184,0
511,70.7173772,23.3395725,70.71763317,23.33945177,55585.084456,3006390597822901072,0,79.48,3.5,-46.69,3.5,18.7,0.71,9.64,38.92,23.36,1.13,-0.82,1.04,0.4,15.629,0.004,14.415,0.004,0.0,0.0,0.0,0.0,12.77,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.885,0.027,10.207,0.034,10.01,0.019,9.865,0.023,9.72,0.021,9.773,0.06,8.579,-99.0,0
456,69.1214097,23.3408583,69.12171222,23.34075596,55252.8355903,3003320887002368204,2,111.39,0.5,-52.44,0.3,24.07,0.09,7.13,38.38,24.24,0.12,0.63,0.09,1.54,12.923,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.205,0.037,5.062,0.015,4.985,0.02,5.035,0.07,4.737,0.039,5.041,0.015,4.894,0.028,0
73,55.4037608,23.3436956,55.4042593,23.34357879,55796.4900926,3044983627502160764,10,153.48,3.2,-47.75,3.2,24.14,0.48,10.95,32.63,31.55,0.86,-1.01,0.67,0.45,0.0,0.0,13.307,0.005,0.0,0.0,0.0,0.0,11.925,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.038,0.02,9.418,0.018,9.162,0.018,9.017,0.023,8.915,0.02,8.892,0.035,8.755,-99.0,0
113,59.8608661,23.3854536,59.86135238,23.38531894,55749.8539005,3049240711206264104,0,134.0,3.3,-42.67,3.3,22.78,0.53,7.87,34.7,29.26,0.93,0.48,0.74,0.23,16.816,0.008,15.586,0.007,0.0,0.0,13.16,0.007,12.801,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.518,0.024,10.913,0.025,10.651,0.018,10.487,0.023,10.291,0.021,10.219,0.068,8.76,-99.0,0
251,65.4828147,23.4182933,65.48321495,23.41811908,55646.044838,3002527248303578215,0,135.33,3.2,-66.0,3.2,27.16,0.58,10.73,37.03,26.25,0.73,-1.26,0.63,0.44,14.032,0.006,12.866,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.885,0.024,9.224,0.02,8.982,0.019,8.805,0.023,8.741,0.021,8.635,0.027,8.661,0.414,0
1,28.33642,23.4447625,28.33714035,23.44476223,55604.0534143,2137996104061691897,0,210.59,5.8,-9.17,3.5,23.65,0.65,28.32,16.57,42.26,1.64,-0.33,0.71,0.59,13.545,0.004,16.434,0.011,0.0,0.0,0.0,0.0,13.415,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.3,0.02,8.674,0.033,8.405,0.023,8.291,0.024,8.293,0.021,8.215,0.019,8.309,0.215,0
76,55.7219353,23.4471122,55.72253525,23.44694726,55754.8278472,3045741263187323672,0,175.49,3.2,-59.67,3.2,27.94,0.48,13.83,32.77,31.41,0.74,-1.65,0.59,0.37,15.493,0.005,14.241,0.005,0.0,0.0,0.0,0.0,12.0,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.202,0.022,9.545,0.023,9.316,0.023,9.158,0.025,8.979,0.022,8.817,0.028,8.576,0.354,0
484,69.9359606,23.5327517,69.93625597,23.53264002,55771.8195949,3006349736218487362,0,86.66,3.5,-50.79,3.4,19.95,0.69,7.23,38.62,23.85,1.06,-1.05,0.95,0.17,17.94,0.01,16.651,0.006,0.0,0.0,14.128,0.005,13.766,0.004,17.9476776123,0.006,16.6788272858,0.005,14.9326753616,0.005,14.1213169098,0.005,12.474,0.023,11.885,0.02,11.538,0.018,11.376,0.023,11.174,0.022,11.032,0.148,8.599,-99.0,0
709,85.9140025,23.5506822,85.91417241,23.55031677,55745.5847338,3023023240442112925,0,57.8,3.6,-102.47,3.5,34.92,1.06,21.37,42.53,15.87,0.6,-1.8,0.58,0.12,18.368,0.006,17.021,0.006,15.004,0.005,14.025,0.005,13.559,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.141,0.024,11.501,0.022,11.191,0.018,10.97,0.022,10.809,0.022,11.157,0.24,8.488,-99.0,0
422,68.2709242,23.5550369,68.27123205,23.55488044,55655.7985764,3003625478771544342,0,93.34,3.5,-45.35,3.4,19.86,0.67,7.08,38.04,24.77,1.08,0.09,0.94,0.26,17.182,0.007,15.89,0.005,0.0,0.0,13.358,0.004,12.965,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.652,0.021,11.016,0.021,10.758,0.018,10.546,0.023,10.39,0.019,10.262,0.12,8.472,-99.0,0
149,62.1674008,23.5571169,62.16770101,23.55713379,55702.7016435,2954257374764220762,0,117.9,9.9,-46.88,9.8,21.42,1.67,6.71,35.67,28.07,2.91,-0.54,2.41,0.61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.034,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.38,0.026,8.792,0.026,8.529,0.024,8.273,0.023,8.205,0.019,8.124,0.021,7.799,0.174,0
177,63.6346511,23.5749439,63.63497166,23.57481114,55569.3878819,3002359607124841280,2,122.54,1.0,-48.72,0.8,22.91,0.17,6.53,36.27,27.29,0.27,0.07,0.2,1.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.877,0.026,6.599,0.02,6.516,0.02,6.51,0.039,6.517,0.021,6.532,0.015,6.179,0.05,0
161,62.9842572,23.6363228,62.98468959,23.63603098,55461.6135185,2954307295417075878,2,137.72,1.9,-56.36,1.4,25.51,0.32,9.24,35.99,27.65,0.45,-0.44,0.32,1.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.148,0.03,6.563,0.016,6.409,0.024,6.189,0.043,6.265,0.02,6.249,0.015,6.116,0.056,0
62,53.2086589,23.6921828,53.20934055,23.69205077,55885.6357639,3045138692871073928,2,161.11,1.3,-41.13,1.1,24.11,0.19,12.28,31.49,32.69,0.35,0.04,0.24,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.374,0.021,7.018,0.017,6.907,0.016,6.851,0.035,6.935,0.02,6.922,0.017,6.908,0.092,0
721,91.3454653,23.7303875,91.34554281,23.73026289,55203.3068519,3217912129961217083,0,29.14,3.8,-54.37,3.7,20.43,1.24,19.78,43.11,14.2,1.13,1.8,1.0,0.12,18.386,0.008,17.073,0.006,15.452,0.007,14.721,0.003,14.408,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.164,0.023,12.556,0.022,12.252,0.02,12.041,0.024,11.835,0.023,12.078,-99.0,8.862,-99.0,0
148,62.150875,23.7686042,62.15095477,23.76821158,55917.3214468,2954267989196416353,2,119.96,1.4,-45.66,1.4,21.63,0.24,6.82,35.62,28.13,0.41,-0.01,0.34,0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.84,0.023,7.441,0.023,7.323,0.015,7.279,0.029,7.332,0.021,7.313,0.018,7.349,0.131,0
498,70.2044489,23.8096242,70.20462977,23.809509,55253.7193056,3006739098936594471,2,62.09,0.8,-48.47,0.7,15.48,0.16,19.67,38.65,23.79,0.3,-3.96,0.27,1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.601,0.024,7.3,0.023,7.231,0.024,7.197,0.03,7.252,0.021,7.238,0.016,7.142,0.097,0
22,42.08526,23.8719625,42.08589769,23.87189326,55657.6934954,2259212947302945753,0,184.91,3.2,-26.04,3.2,23.5,0.4,19.21,25.32,37.67,0.9,0.26,0.66,0.32,16.198,0.006,14.912,0.004,13.264,0.01,13.085,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.847,0.021,10.26,0.022,9.965,0.018,9.801,0.024,9.62,0.021,9.476,0.037,8.746,-99.0,0
85,57.7629675,23.90365,57.76335724,23.90368229,55715.4229167,3046105850531841687,2,148.02,2.8,-48.5,2.4,24.25,0.43,10.02,33.66,30.45,0.73,-0.27,0.53,0.8,13.107,0.01,13.375,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.106,0.023,7.54,0.017,7.395,0.02,7.37,0.026,7.44,0.019,7.379,0.018,7.417,0.116,0
425,68.3490767,23.9908308,68.34941396,23.99073225,55792.4409028,3003674832522126729,0,96.65,3.2,-52.36,3.2,20.96,0.61,6.21,37.98,24.85,0.93,-0.72,0.84,0.72,13.237,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.914,0.02,8.242,0.027,8.028,0.026,7.901,0.023,7.809,0.019,7.734,0.021,7.502,0.193,0
539,71.7906411,24.0200364,71.79095247,24.01974265,55463.641331,3007020588259506885,0,94.55,3.5,-52.62,3.5,22.29,0.72,6.94,39.13,23.01,0.95,0.63,0.87,0.61,13.429,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.281,0.022,8.643,0.023,8.412,0.017,8.315,0.023,8.343,0.022,8.357,0.031,8.752,0.532,0
719,90.8636606,24.0375294,90.8637273,24.03730718,55292.5786111,3217880676556010947,1,16.67,4.8,-70.87,4.8,23.46,1.57,18.41,43.0,14.54,1.32,-2.26,1.06,0.42,14.528,0.005,13.436,0.01,0.0,0.0,11.873,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.29,0.021,9.664,0.022,9.421,0.017,9.336,0.023,9.238,0.019,9.103,0.031,8.646,0.36,0
83198236,52.5212389,24.0911217,52.52182583,24.09099882,55690.3275579,3034605083683198236,0,180.08,3.9,-53.41,3.9,26.9,0.6,14.5,31.1,33.08,0.94,-1.26,0.73,0.143801,19.41,0.025,17.854,0.009,15.588,0.007,14.511,0.005,13.959,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.386,0.023,11.751,0.022,11.385,0.018,11.146,0.024,10.936,0.022,10.349,0.072,8.901,0.449,1
335,66.7631325,24.104385,66.76351448,24.10424517,55716.3219792,3003498688654443922,0,104.81,3.3,-48.89,3.2,21.3,0.6,6.05,37.38,25.74,0.95,0.15,0.82,0.26,16.697,0.004,15.431,0.004,13.957,0.005,13.257,0.006,12.788,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.489,0.022,10.882,0.024,10.574,0.022,10.426,0.023,10.27,0.022,9.967,0.115,7.895,0.488,0
86457550,79.8108853,24.1260869,79.81104466,24.12595397,55382.8736806,3020936783786457550,0,47.29,5.3,-43.45,5.3,16.1,1.3,20.52,41.3,18.91,1.91,-0.03,1.91,0.187442,18.824,0.009,17.487,0.007,15.628,0.007,14.642,0.005,14.21,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.842,0.021,12.224,0.023,11.927,0.02,11.728,0.024,11.545,0.023,10.681,0.097,8.796,0.402,1
250,65.4713269,24.24047,65.47163077,24.24035461,55743.7320602,3002693934979885209,0,110.2,6.0,-39.4,6.0,20.89,1.07,6.49,36.87,26.47,1.81,2.14,1.52,0.41,15.713,0.005,14.495,0.005,0.0,0.0,0.0,0.0,12.272,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.587,0.021,10.006,0.022,9.739,0.021,9.559,0.023,9.401,0.02,9.372,0.045,8.859,-99.0,0
516,70.8531464,24.2966783,70.85349863,24.29648209,55612.6751389,3006843854223235416,0,92.87,3.4,-58.78,3.4,22.06,0.68,6.75,38.77,23.6,0.93,-0.98,0.86,0.46,14.631,0.007,13.72,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.191,0.02,9.531,0.019,9.316,0.016,9.176,0.023,9.076,0.02,9.045,0.036,8.586,-99.0,0
82,57.4302914,24.3179653,57.4308149,24.31778643,55738.8925116,3046483755292852037,0,159.42,3.2,-56.7,3.2,26.12,0.49,11.83,33.44,30.69,0.78,-0.94,0.63,0.46,14.85,0.005,13.695,0.007,17.467,0.016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.805,0.022,9.225,0.022,8.944,0.018,8.788,0.021,8.641,0.018,8.525,0.026,8.118,-99.0,0
600,73.9544358,24.3627203,73.95469342,24.36257303,55656.5643171,3007932242227201736,0,74.35,3.5,-50.22,3.5,19.35,0.75,10.05,39.71,21.98,1.07,-0.05,1.03,0.37,15.574,0.004,14.446,0.004,0.0,0.0,0.0,0.0,13.256,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.934,0.021,10.355,0.023,10.092,0.019,9.917,0.023,9.758,0.022,9.635,0.041,8.438,0.276,0
180,63.7092542,24.3770636,63.70956874,24.37692092,55606.2233449,3098491526566746634,0,104.74,3.4,-45.11,3.3,19.7,0.58,8.3,36.15,27.44,1.07,-0.21,0.9,0.17,18.002,0.006,16.678,0.005,14.977,0.01,14.163,0.004,13.825,0.004,18.0461177826,0.007,16.7365398407,0.005,15.0145483017,0.004,14.1939239502,0.004,12.479,0.02,11.903,0.022,11.593,0.021,11.396,0.023,11.206,0.022,10.641,0.096,8.987,-99.0,0
48289944,75.1622956,24.3828072,75.16250625,24.38269183,55733.2826273,3008193527948289944,0,65.61,4.3,-52.45,4.3,18.6,1.0,11.91,40.0,21.36,1.36,-1.14,1.33,0.144464,19.114,0.008,17.724,0.005,15.822,0.005,14.912,0.005,14.474,0.008,19.0394268036,0.012,17.7445964813,0.006,15.8170795441,0.005,14.8880004883,0.005,13.089,0.021,12.546,0.023,12.175,0.017,11.994,0.023,11.787,0.023,11.217,0.153,9.073,-99.0,1
350,67.0155369,24.4021364,67.0158951,24.402051,55768.0675231,3003536402030017677,0,106.89,3.5,-34.99,3.4,20.56,0.64,6.77,37.42,25.69,1.07,3.55,0.89,0.18,18.129,0.008,16.789,0.006,14.905,0.007,14.53,0.01,13.588,0.005,18.1605033875,0.007,16.8176651001,0.005,14.9411020279,0.004,14.0236682892,0.004,12.249,0.022,11.678,0.026,11.359,0.02,11.149,0.023,10.91,0.023,10.776,0.236,8.212,-99.0,0
271,65.87667,24.4054033,65.87711182,24.40532519,55377.1247569,3002753910793530047,2,93.62,0.8,-44.54,0.6,18.69,0.14,9.86,36.99,26.3,0.25,-0.26,0.19,1.37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.285,0.021,6.141,0.016,6.092,0.016,6.071,0.048,6.013,0.024,6.096,0.015,5.988,0.06,0
462,69.2259425,24.4989097,69.22619296,24.49875045,55687.1145255,3003852369439607875,0,87.86,3.5,-41.03,3.4,18.7,0.67,9.98,38.18,24.54,1.14,1.45,1.0,0.17,17.919,0.01,16.598,0.005,0.0,0.0,14.167,0.005,13.808,0.004,17.8865280151,0.006,16.6291046143,0.005,14.9512863159,0.004,14.1808700562,0.004,12.515,0.022,11.91,0.021,11.645,0.021,11.428,0.026,11.245,0.023,11.221,0.166,8.967,-99.0,0
239,65.2526483,24.5188308,65.25300408,24.51869856,55693.2569792,3098766116712035784,0,109.32,3.2,-51.82,3.2,21.51,0.57,6.48,36.73,26.66,0.92,-0.43,0.8,0.37,15.406,0.005,14.216,0.005,0.0,0.0,13.523,0.005,12.069,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.786,0.022,10.129,0.024,9.888,0.018,9.719,0.023,9.585,0.02,9.456,0.038,8.653,-99.0,0
14,36.4481072,24.5899417,36.44883097,24.5898881,55642.3357639,2242034107003418405,0,209.66,3.5,-23.42,3.4,25.12,0.42,22.94,21.81,39.8,0.93,-0.17,0.65,0.22,16.795,0.011,15.497,0.004,0.0,0.0,13.142,0.005,12.703,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.384,0.02,10.798,0.022,10.545,0.019,10.338,0.022,10.158,0.02,10.02,0.043,9.306,0.483,0
59720050,71.6875347,24.6111844,71.68790528,24.61100191,55729.6370833,3007065624459720050,0,89.82,5.7,-60.94,5.7,22.1,1.2,7.23,39.0,23.27,1.54,-1.12,1.46,0.125794,19.727,0.022,18.426,0.009,16.137,0.011,0.0,0.0,14.523,0.008,19.7700901031,0.018,18.4008255005,0.008,16.1369400024,0.005,15.0418758392,0.005,13.079,0.023,12.493,0.024,12.134,0.023,11.866,0.023,11.663,0.023,10.296,0.07,7.85,0.164,1
564,72.3041075,24.8028414,72.3044401,24.80272826,55534.9007986,3007226315479042262,2,84.47,1.7,-52.42,1.2,20.48,0.32,8.22,39.12,23.01,0.46,0.25,0.39,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.582,0.027,7.12,0.038,6.956,0.038,6.831,0.036,6.917,0.02,6.895,0.016,6.52,0.067,0
396,67.7323706,24.8381742,67.73271653,24.83797315,55679.7843519,3099694885919364257,0,106.92,3.2,-54.74,3.2,22.39,0.6,6.67,37.59,25.44,0.88,0.08,0.78,0.23,16.816,0.006,15.57,0.005,14.266,0.007,13.46,0.01,12.971,0.005,16.7951622009,0.005,15.5553646088,0.004,13.952996254,0.004,13.1737709045,0.004,11.588,0.022,10.973,0.02,10.676,0.018,10.5,0.024,10.313,0.022,10.222,0.094,8.576,-99.0,0
445,68.7637819,24.8540392,68.7640357,24.85391505,55680.7425579,3003875846389240334,1,65.03,3.2,-48.85,3.2,15.32,0.61,20.55,37.95,24.89,1.25,-3.73,1.19,0.49,15.139,0.004,13.97,0.005,0.0,0.0,0.0,0.0,12.093,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.79,0.021,10.185,0.022,9.923,0.02,9.762,0.024,9.69,0.022,9.72,0.061,8.848,-99.0,0
418,68.1888758,25.0927694,68.18918931,25.09262269,55730.0418171,3099898263354669205,0,88.57,3.5,-45.27,3.4,18.65,0.65,10.34,37.7,25.27,1.14,0.45,1.01,0.22,17.427,0.006,16.155,0.005,14.517,0.007,13.788,0.005,13.386,0.005,17.3823432922,0.005,16.1687774658,0.004,14.4946498871,0.004,13.7406549454,0.004,12.075,0.021,11.465,0.022,11.205,0.021,11.052,0.023,10.839,0.022,10.943,0.214,8.254,-99.0,0
87,58.177925,25.2072983,58.1784114,25.20709913,55744.2492361,3049656682005576835,0,131.12,3.4,-43.69,3.3,21.49,0.53,9.62,33.63,30.48,1.01,0.46,0.8,0.13,18.506,0.008,17.231,0.008,15.462,0.007,14.682,0.007,14.275,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.96,0.026,12.412,0.036,12.056,0.026,11.845,0.025,11.652,0.023,11.726,-99.0,8.872,-99.0,0
107,59.7272192,25.2198081,59.72760111,25.21965973,55787.6688542,3049846306217476706,0,115.98,3.1,-44.75,3.1,19.84,0.49,10.08,34.32,29.7,0.99,-0.3,0.82,0.47,0.0,0.0,0.0,0.0,0.0,0.0,12.473,0.005,11.663,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.357,0.022,9.755,0.03,9.499,0.021,9.35,0.023,9.267,0.02,9.224,0.034,8.559,0.373,0
704,85.3033128,25.4869467,85.30350399,25.48672148,55750.8266898,3025066535075370509,0,54.25,3.5,-72.06,3.4,24.73,0.94,15.52,41.97,17.27,0.82,0.76,0.8,0.17,17.116,0.006,15.855,0.007,14.344,0.007,13.612,0.007,13.28,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.014,0.021,11.389,0.023,11.127,0.018,10.949,0.024,10.806,0.023,11.144,0.197,8.832,-99.0,0
552,71.98211,25.5797647,71.98238738,25.57957161,55675.5597685,3103335970790615828,1,73.88,9.5,-41.04,9.6,17.03,1.93,15.35,38.85,23.47,3.37,1.67,3.14,0.48,15.298,0.005,14.11,0.006,0.0,0.0,15.507,0.011,11.882,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.631,0.021,10.011,0.019,9.771,0.018,9.586,0.023,9.438,0.019,9.343,0.041,8.543,0.398,0
492,70.038395,25.5923997,70.03892248,25.59227751,55903.0172454,3103038041182056394,2,99.64,1.7,-64.18,1.7,22.95,0.33,7.78,38.23,24.47,0.44,-0.84,0.42,0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.168,0.023,7.583,0.027,7.385,0.021,7.266,0.028,7.265,0.02,7.231,0.017,7.319,0.134,0
29634667,64.5573669,25.6609639,64.55773862,25.66082607,55684.7541667,3099127716510348585,0,106.42,3.8,-56.23,3.8,20.9,0.7,7.76,36.2,27.33,1.12,-1.27,0.99,0.148004,19.7,0.014,18.269,0.008,15.991,0.007,14.865,0.007,14.317,0.004,19.73620224,0.016,18.3165187836,0.008,15.974981308,0.005,14.8999099731,0.005,12.854,0.02,12.23,0.026,11.862,0.022,11.623,0.024,11.408,0.022,11.487,0.213,9.037,-99.0,1
714,88.5266292,25.6941342,88.52676601,25.69396043,55739.4160301,3026186375809828491,0,36.37,3.2,-70.39,3.2,23.02,0.93,17.25,42.36,16.31,0.85,0.23,0.76,0.56,13.188,0.005,0.0,0.0,0.0,0.0,14.85,0.008,14.193,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.513,0.022,8.873,0.021,8.652,0.018,8.537,0.024,8.524,0.02,8.431,0.024,8.093,-99.0,0
34,46.3362661,25.7510914,46.33675181,25.75096645,55683.1247685,3036331292789035538,0,139.94,3.4,-45.73,3.4,19.24,0.45,19.02,27.55,36.07,1.15,-3.84,0.89,0.39,15.384,0.007,14.143,0.005,13.01,0.007,0.0,0.0,12.121,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.835,0.022,10.247,0.022,10.018,0.018,9.82,0.024,9.677,0.023,9.549,0.038,9.132,-99.0,0
86,58.1708811,25.8044433,58.17141627,25.80425915,55652.5434028,3051204331115400725,2,134.59,1.6,-48.61,1.6,22.17,0.25,9.88,33.52,30.6,0.46,0.03,0.38,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.704,0.032,8.042,0.034,7.893,0.026,7.83,0.025,7.883,0.021,7.785,0.018,7.59,0.13,0
549,71.92416,26.1502306,71.92444579,26.14998552,55297.0789352,3103473260164400918,2,110.51,1.4,-83.08,1.2,27.6,0.27,12.56,38.7,23.71,0.29,-1.28,0.27,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.43,0.018,7.877,0.023,7.717,0.027,7.666,0.023,7.76,0.018,7.695,0.019,7.666,0.194,0
367,67.2957947,26.2467561,67.29615057,26.24661436,55734.9707407,3100239991738614246,0,100.5,3.2,-62.43,3.2,21.46,0.58,7.73,37.14,26.09,0.9,-1.46,0.83,0.56,13.524,0.007,12.732,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.68,0.021,9.038,0.021,8.827,0.018,8.691,0.022,8.671,0.022,8.619,0.031,8.65,0.499,0
44,49.3452692,26.3150642,49.34597137,26.31498054,55858.6484375,3040178998861185955,2,188.81,1.4,-42.58,1.4,26.33,0.19,16.22,29.1,34.83,0.35,0.95,0.26,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-9.0,-0.099,7.894,0.0,7.417,0.031,7.171,0.03,7.214,0.019,7.215,0.017,7.166,0.111,0
77,55.8979575,26.3586544,55.89855973,26.35849072,55715.1523264,3048401730595208059,0,172.22,3.2,-60.6,3.2,27.2,0.48,13.99,32.37,31.81,0.75,-0.35,0.61,0.28,15.906,0.007,14.712,0.006,13.119,0.01,12.491,0.01,12.725,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.772,0.019,10.155,0.029,9.903,0.025,9.722,0.023,9.553,0.02,9.484,0.044,8.982,-99.0,0
383,67.5709994,26.3739783,67.5712804,26.37382631,55683.0628125,3100263028401606361,0,84.5,3.3,-57.96,3.3,18.61,0.6,11.22,37.21,25.99,1.06,-2.44,1.0,0.26,17.058,0.005,15.803,0.007,14.312,0.007,13.429,0.006,13.102,0.004,17.0796527863,0.005,15.857208252,0.004,14.2249002457,0.003,13.4558296204,0.004,11.803,0.021,11.156,0.022,10.913,0.017,10.756,0.025,10.576,0.021,10.583,0.121,8.779,-99.0,0
108,59.790565,26.4760981,59.79095986,26.47596491,55687.6638194,3051535463907860537,2,131.4,9.4,-65.94,9.4,23.2,1.49,9.81,34.11,29.94,2.52,-2.48,2.18,0.7,12.25,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.717,0.029,8.065,0.023,7.885,0.02,7.762,0.024,7.769,0.021,7.724,0.019,8.367,0.356,0
375,67.4009992,26.5731928,67.40134533,26.57306921,55722.229294,3100278076503013728,0,95.64,3.2,-64.22,3.1,20.82,0.58,8.29,37.1,26.14,0.92,-2.16,0.85,0.26,16.677,0.004,15.425,0.005,14.051,0.007,13.399,0.007,12.805,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.564,0.021,10.941,0.022,10.648,0.02,10.482,0.022,10.3,0.02,10.09,0.084,8.234,-99.0,0
372,67.3781861,26.6715489,67.37828927,26.67124649,55545.5443866,3100285017215315399,2,80.96,1.5,-48.31,1.1,17.06,0.26,15.25,37.07,26.18,0.5,-0.72,0.41,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.844,0.021,7.534,0.027,7.462,0.029,7.376,0.027,7.436,0.02,7.428,0.018,7.193,0.139,0
60,52.5433742,26.8164794,52.54387033,26.81639715,55726.6836921,3041404493614370478,0,151.3,3.4,-34.5,3.4,21.93,0.48,13.5,30.67,33.46,1.01,2.31,0.78,0.16,17.313,0.012,16.068,0.006,14.625,0.007,13.918,0.007,13.603,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.36,0.02,11.717,0.024,11.433,0.02,11.195,0.021,11.103,0.021,10.934,0.121,8.463,-99.0,0
89,58.3025233,27.0826789,58.30273104,27.08253006,54769.8877778,3051769131341319128,2,83.07,1.6,-41.11,1.5,14.21,0.24,27.38,33.34,30.8,0.7,-2.7,0.58,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.489,0.023,8.069,0.023,8.041,0.024,7.96,0.024,8.025,0.019,7.996,0.02,7.702,0.141,0
461,69.2010158,27.1321833,69.20176064,27.13171803,55843.6020833,3100677527824346573,2,234.62,1.2,-151.82,1.3,52.1,0.23,27.69,37.6,25.42,0.14,-0.47,0.14,0.93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.945,0.023,5.4,0.018,5.24,0.023,5.131,0.075,4.951,0.031,5.139,0.015,5.084,0.034,0
674,79.5638947,27.1411625,79.56405108,27.14101003,55780.8977778,3117768493250404653,0,38.25,3.5,-52.54,3.5,14.88,0.81,25.76,40.48,20.53,1.37,-2.67,1.37,0.5,14.858,0.005,0.0,0.0,0.0,0.0,0.0,0.0,12.105,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.765,0.022,10.149,0.022,9.911,0.018,9.729,0.022,9.661,0.022,9.506,0.042,8.819,-99.0,0
35,46.4767475,27.1423956,46.47737289,27.14233508,55790.435081,3038174858906751460,1,181.09,3.8,-25.25,3.7,23.87,0.5,17.21,27.44,36.16,1.05,3.29,0.76,0.16,0.0,0.0,16.298,0.008,0.0,0.0,13.885,0.007,13.501,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.202,0.021,11.648,0.024,11.311,0.02,11.13,0.022,10.934,0.021,10.432,0.077,8.531,-99.0,0
53,50.6172494,27.1560542,50.61796452,27.15592091,55826.8441435,3040862020763180834,2,220.9,3.3,-63.98,2.5,31.71,0.45,19.23,29.63,34.38,0.66,-0.23,0.42,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.249,0.023,7.59,0.038,7.415,0.023,7.337,0.029,7.363,0.022,7.321,0.018,7.099,0.101,0
570,72.4915525,27.2102133,72.49188167,27.21000793,55654.3910301,3103952203298601241,0,96.62,3.5,-78.4,3.5,24.71,0.7,10.54,38.63,23.84,0.83,-1.28,0.81,0.27,16.142,0.007,14.901,0.007,0.0,0.0,0.0,0.0,12.352,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.067,0.02,10.496,0.022,10.205,0.021,10.023,0.023,9.866,0.019,9.644,0.044,8.784,-99.0,0
598,73.9274708,27.4773419,73.92774465,27.4772125,55741.8871644,3104794463185405418,0,75.68,3.8,-43.84,3.7,17.65,0.77,15.19,38.98,23.26,1.27,3.34,1.21,0.15,18.167,0.007,16.93,0.006,15.351,0.007,14.546,0.007,14.174,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.896,0.022,12.332,0.018,12.028,0.023,11.819,0.023,11.656,0.024,11.818,0.273,8.972,-99.0,0
157,62.7365444,27.4875653,62.73700621,27.4873982,55739.1144444,3052818828231816297,10,115.12,3.3,-62.68,3.3,21.6,0.54,9.29,35.14,28.73,0.94,-1.5,0.84,0.39,15.562,0.005,14.338,0.005,14.647,0.01,13.785,0.007,11.887,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.594,0.02,10.018,0.022,9.75,0.022,9.559,0.023,9.406,0.02,9.242,0.033,8.811,0.447,0
33,46.2829181,27.707745,46.28373838,27.70756794,55640.6570718,3038579637652236260,0,240.34,3.7,-51.54,3.6,32.09,0.48,21.05,27.25,36.3,0.75,0.84,0.56,0.16,17.867,0.009,16.518,0.011,14.505,0.007,13.556,0.004,13.034,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.609,0.022,11.018,0.022,10.686,0.021,10.463,0.024,10.273,0.02,10.135,0.06,8.603,-99.0,0
182,63.7230172,27.7577636,63.72384916,27.75739265,55745.101088,3100910335573817605,0,233.98,3.5,-119.11,3.5,43.94,0.59,24.45,35.47,28.32,0.49,-0.08,0.43,0.44,13.373,0.005,0.0,0.0,0.0,0.0,0.0,0.0,13.449,0.011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.763,0.018,8.146,0.024,7.901,0.033,7.795,0.023,7.675,0.019,7.61,0.018,7.48,0.14,0
650,77.4378833,28.0304653,77.439589,28.033337,50786.284537,3117189631890492448,2,55.5,1.5,-58.91,0.7,17.5,0.26,17.1,39.76,21.9,0.39,-0.96,0.39,1.77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.545,0.019,5.484,0.02,5.427,0.016,5.157,0.081,4.349,0.021,5.257,0.015,5.325,0.033,0
651,77.4394697,28.0336228,77.43818689,28.03033567,55388.1577083,3117189634319220054,2,57.24,4.9,-58.9,2.1,17.77,0.82,16.49,39.76,21.9,1.24,-0.62,1.23,1.09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.366,0.02,7.037,0.02,6.953,0.017,7.401,0.058,7.561,0.053,7.283,0.032,7.213,0.112,0
71,54.7829819,28.3822536,54.78342843,28.38215383,55710.8078009,3054316599525430698,2,122.11,1.4,-44.7,1.4,18.85,0.2,15.57,31.47,32.71,0.47,-0.17,0.39,0.77,12.412,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.742,0.029,8.152,0.046,8.055,0.018,7.955,0.023,8.048,0.021,7.995,0.02,8.006,0.2,0
678,80.5096872,28.4211961,80.50988615,28.42096781,55772.1513194,3118396107531942216,0,62.17,3.8,-66.48,3.7,20.71,0.85,14.13,40.34,20.81,1.05,1.07,1.05,0.12,18.506,0.008,17.301,0.006,15.633,0.007,14.86,0.004,14.514,0.005,18.5233821869,0.008,17.3357906342,0.005,15.6366567612,0.005,14.8695707321,0.005,13.178,0.026,12.599,0.02,12.3,0.023,12.106,0.024,11.948,0.024,11.467,0.2,9.034,0.512,0
683,81.1630225,28.6115633,81.16325575,28.61128257,55864.588588,3118611471448232750,0,65.9,3.6,-92.82,3.5,26.08,0.81,15.16,40.42,20.66,0.8,-1.21,0.78,0.27,16.006,0.004,14.768,0.004,13.823,0.007,0.0,0.0,12.275,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.01,0.019,10.357,0.015,10.102,0.019,9.907,0.023,9.787,0.02,9.643,0.046,8.455,-99.0,0
716,89.0950864,28.6393439,89.09516306,28.63916857,55323.7504167,3123035082370483827,0,21.01,3.7,-58.57,3.6,16.26,0.95,26.5,41.61,18.13,1.41,-0.77,1.19,0.21,17.182,0.006,15.976,0.005,14.575,0.007,13.927,0.004,13.651,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.41,0.02,11.82,0.022,11.567,0.018,11.434,0.024,11.28,0.022,11.284,0.16,9.138,-99.0,0
54,50.6319853,28.9747447,50.63251436,28.97461133,55717.2226968,3042724564428546905,0,147.94,3.3,-51.19,3.3,21.41,0.45,15.74,29.33,34.64,0.99,-1.09,0.79,0.36,15.803,0.01,0.0,0.0,0.0,0.0,12.393,0.01,12.072,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.823,0.024,10.195,0.022,9.939,0.021,9.754,0.023,9.624,0.019,9.56,0.04,8.239,-99.0,0
7,33.1205603,28.9957775,33.12118695,28.9957029,55686.9345949,2247961009452937027,0,187.15,3.8,-21.91,3.6,21.76,0.44,26.59,19.38,41.04,1.16,0.01,0.8,0.15,17.725,0.009,16.373,0.004,14.822,0.007,14.093,0.004,13.779,0.005,17.6902236938,0.006,16.4370727539,0.004,14.8248195648,0.003,14.0667352676,0.004,12.443,0.023,11.879,0.022,11.613,0.021,11.393,0.023,11.204,0.02,10.977,0.105,8.935,-99.0,0
150,62.2265308,29.1906631,62.22681228,29.19052972,55805.4964815,3059367127357457548,2,83.6,1.2,-40.06,1.0,14.92,0.19,24.35,34.55,29.44,0.48,0.69,0.39,1.24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.125,0.024,6.856,0.047,6.768,0.026,6.747,0.034,6.791,0.021,6.811,0.016,6.755,0.083,0
11778430,98.7938978,29.2053508,98.79388182,29.20515175,55321.7469213,3321500965511778430,0,-2.47,4.1,-67.68,4.1,18.4,1.1,28.48,41.9,17.47,1.49,0.13,1.06,0.336621,16.26,0.008,0.0,0.0,13.644,0.007,12.932,0.006,12.609,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.369,0.021,10.74,0.022,10.498,0.018,10.311,0.022,10.18,0.02,10.0,0.064,8.707,-99.0,1
663,78.5295103,29.2772211,78.52977068,29.27699238,55841.2324074,3119130497761145978,0,67.32,3.6,-69.42,3.5,20.77,0.76,13.56,39.67,22.06,0.99,0.63,0.99,0.35,15.394,0.004,14.332,0.006,0.0,0.0,14.284,0.005,12.108,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.88,0.021,10.257,0.022,10.035,0.018,9.846,0.022,9.687,0.021,9.702,0.057,8.935,-99.0,0
131,61.2825031,29.2854811,61.28294946,29.28525357,55666.8216204,3059139581938845903,1,129.03,3.7,-65.29,3.6,22.92,0.58,11.03,34.14,29.9,0.99,-0.36,0.86,0.19,16.789,0.005,15.556,0.004,14.225,0.005,13.432,0.004,13.116,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.863,0.023,11.324,0.03,11.036,0.026,10.878,0.023,10.7,0.021,10.523,0.08,9.104,-99.0,0
665,78.8079103,29.2889872,78.80806006,29.28883867,55293.191875,3119135151799295628,0,51.51,3.7,-56.76,3.6,16.55,0.79,20.74,39.73,21.95,1.28,0.09,1.28,0.23,17.343,0.005,16.058,0.005,0.0,0.0,13.784,0.005,13.471,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.242,0.022,11.587,0.022,11.353,0.017,11.137,0.023,10.939,0.02,10.996,0.14,9.056,-99.0,0
27,44.4444692,29.6614594,44.44507589,29.66175689,55722.0690278,2294465455337519243,2,187.28,1.0,-46.88,0.8,24.58,0.13,19.23,25.95,37.24,0.26,-0.26,0.17,0.92,13.04,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.383,0.026,6.997,0.021,6.905,0.023,6.864,0.039,6.905,0.022,6.892,0.016,6.897,0.074,0
712,88.1974964,29.7702081,88.1977195,29.7699917,55342.3980903,3124503444772383697,2,23.75,1.4,-60.74,1.3,16.18,0.33,26.59,41.17,19.1,0.51,-0.63,0.45,1.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.705,0.019,7.35,0.024,7.262,0.017,6.992,0.022,7.062,0.017,7.152,0.015,7.063,0.098,0
626,75.3423764,29.9298878,75.34256294,29.92965476,55504.6065394,3107277626249565642,2,64.71,1.7,-50.4,1.7,16.33,0.34,20.52,38.71,23.71,0.61,2.26,0.6,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.47,0.023,7.984,0.018,7.874,0.017,7.749,0.024,7.835,0.021,7.8,0.018,7.653,0.147,0
535,71.7335319,30.3866939,71.73376541,30.38650514,55676.1653357,3106275416167088401,0,68.5,3.5,-66.1,3.5,17.65,0.65,16.43,37.57,25.47,1.15,-2.27,1.15,0.28,16.565,0.006,15.302,0.007,13.963,0.007,13.478,0.005,12.97,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.739,0.026,11.152,0.032,10.905,0.02,10.715,0.022,10.544,0.022,10.61,0.095,8.946,-99.0,0
2,29.1728906,30.4763461,29.17356833,30.47632342,55562.8793981,2243869393602664426,0,211.99,3.4,-13.18,3.3,23.87,0.38,28.42,16.79,42.17,0.95,1.23,0.66,0.18,17.431,0.007,16.156,0.004,0.0,0.0,13.586,0.004,13.389,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.917,0.023,11.305,0.032,11.029,0.021,10.84,0.023,10.655,0.022,10.48,0.076,9.002,-99.0,0
679,80.5856331,30.5193372,80.58582314,30.51904714,55764.9049537,3120510392782565932,0,76.47,3.4,-84.84,3.4,24.62,0.74,15.06,39.74,21.92,0.81,1.72,0.8,0.56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.677,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.406,0.022,8.786,0.021,8.526,0.017,8.344,0.024,8.29,0.021,8.189,0.022,7.95,0.236,0
23,42.2132039,30.6436742,42.21369672,30.64356261,55723.2939583,2293320214264908984,0,124.09,3.5,-38.08,3.4,16.08,0.43,29.36,24.57,38.17,1.41,-2.8,1.07,0.38,16.132,0.005,14.862,0.004,0.0,0.0,12.939,0.004,12.719,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.32,0.021,10.722,0.024,10.47,0.018,10.305,0.024,10.13,0.019,10.013,0.053,8.804,-99.0,0
204,64.3799028,30.6990317,64.38035572,30.6988416,55768.0593171,3108123784457830920,0,131.69,3.5,-61.96,3.5,23.78,0.57,11.72,35.01,28.89,0.9,2.76,0.81,0.3,15.862,0.005,14.633,0.005,13.916,0.01,14.27,0.006,12.194,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.92,0.021,10.345,0.028,10.071,0.022,9.896,0.024,9.747,0.022,9.693,0.06,9.133,-99.0,0
96,58.8274883,30.8950531,58.82799742,30.89484786,55674.5754051,3060314771418503680,0,135.3,3.8,-70.42,3.7,22.99,0.57,12.86,32.75,31.43,1.01,-1.1,0.88,0.17,17.625,0.005,16.341,0.005,14.619,0.007,13.798,0.006,13.459,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.105,0.022,11.526,0.022,11.236,0.02,11.036,0.022,10.841,0.02,10.833,0.108,9.099,-99.0,0
51,50.0418536,31.0854553,50.04232711,31.08524442,55276.0246528,3067810658369740647,2,114.14,1.3,-48.33,1.3,16.64,0.18,23.78,28.64,35.21,0.49,-2.73,0.41,1.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.835,0.018,7.496,0.023,7.393,0.026,7.341,0.026,7.412,0.022,7.35,0.016,7.095,0.086,0
90,58.4030444,31.2067183,58.40359152,31.2064832,55696.4234607,3060390596622327376,0,145.08,3.5,-70.7,3.4,24.14,0.52,13.51,32.49,31.69,0.89,-0.32,0.77,0.38,15.684,0.005,14.4,0.005,0.0,0.0,0.0,0.0,12.478,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.456,0.024,9.838,0.022,9.582,0.018,9.403,0.023,9.229,0.02,9.08,0.029,9.112,0.49,0
48,49.5739944,31.5532603,49.57447855,31.55312553,55754.4853472,3067768632986419415,0,138.97,3.6,-49.86,3.5,19.72,0.48,18.81,28.31,35.48,1.16,-0.75,0.92,0.16,18.24,0.008,0.0,0.0,0.0,0.0,14.313,0.005,13.938,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.597,0.019,12.01,0.021,11.695,0.018,11.469,0.024,11.278,0.023,10.293,0.063,8.18,0.216,0
100,59.1379275,31.9568956,59.13840113,31.95666023,55763.4657523,3060886450342530254,0,121.6,3.4,-68.75,3.3,20.96,0.51,13.86,32.62,31.56,0.98,-1.5,0.88,0.54,14.564,0.004,14.115,0.006,0.0,0.0,0.0,0.0,12.188,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.795,0.021,9.188,0.019,8.944,0.017,8.808,0.024,8.675,0.02,8.561,0.024,8.506,0.354,0
41,48.4808581,32.0973222,48.48137555,32.09717723,55837.553669,3066358630504490763,0,142.9,3.4,-47.88,3.3,19.85,0.45,19.54,27.66,35.99,1.09,-0.25,0.86,0.29,16.456,0.005,15.206,0.007,0.0,0.0,13.45,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.389,0.023,10.804,0.031,10.535,0.02,10.372,0.023,10.217,0.022,9.95,0.047,9.186,0.5,0
112,59.8527675,32.3205044,59.85323242,32.32026177,55702.2724421,3061107195092399027,0,126.86,3.4,-73.74,3.4,22.17,0.51,13.51,32.82,31.35,0.93,-1.32,0.85,0.51,14.059,0.006,12.893,0.007,0.0,0.0,14.818,0.009,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.876,0.022,9.246,0.021,9.0,0.019,8.805,0.023,8.722,0.02,8.676,0.023,9.15,0.537,0
64520473,28.4133294,32.3229236,28.41412878,32.32288685,55661.6133681,2245906946090152844,0,213.87,3.9,-24.22,3.9,24.1,0.4,29.14,16.2,42.4,1.08,-0.7,0.78,0.131119,19.055,0.01,17.674,0.009,0.0,0.0,14.652,0.004,14.156,0.005,19.0676383972,0.012,17.7515010834,0.007,15.6243829727,0.005,14.6470708847,0.005,12.772,0.023,12.166,0.028,11.838,0.019,11.597,0.023,11.394,0.021,11.315,0.158,9.047,-99.0,1
691,82.6423489,32.6559458,82.64244881,32.65560777,55749.0391204,3127145169677042433,2,32.42,1.3,-77.83,1.3,17.58,0.27,21.67,39.45,22.45,0.45,-3.6,0.41,0.99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.978,0.019,7.527,0.017,7.42,0.018,7.254,0.026,7.389,0.021,7.354,0.018,7.22,0.102,0
50,49.6596806,32.6657942,49.66039381,32.66546041,55485.5451157,3069477529804110510,2,209.17,4.2,-99.02,3.2,30.63,0.55,20.4,28.13,35.62,0.84,-3.68,0.61,0.67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.227,0.026,7.573,0.026,7.399,0.021,7.272,0.027,7.253,0.021,7.181,0.018,6.973,0.083,0
40,48.2616369,32.8964494,48.26244783,32.89636898,55961.3939699,3066845411700055035,2,183.67,1.1,-61.37,0.8,25.36,0.14,18.71,27.39,36.2,0.27,0.04,0.18,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.827,0.023,6.557,0.027,6.459,0.026,6.465,0.041,6.487,0.02,6.502,0.013,6.409,0.064,0
700,84.5751475,32.9244906,84.57523185,32.92440337,53641.0405093,3130273407011936038,2,32.0,1.3,-64.38,1.4,15.45,0.3,28.27,39.67,22.05,0.55,-0.58,0.47,0.86,12.835,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.731,0.024,8.233,0.02,8.135,0.017,8.061,0.023,8.143,0.02,8.151,0.03,8.647,0.477,0
156,62.6806097,32.9347003,62.68109061,32.93440125,55711.2446644,3062227160183473877,10,149.81,2.3,-79.18,2.3,26.45,0.36,14.85,33.78,30.32,0.53,1.73,0.48,0.53,12.714,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.313,0.022,8.612,0.049,8.471,0.02,8.353,0.022,8.388,0.02,8.26,0.021,7.784,0.165,0
517,71.0924192,32.9496392,71.09263917,32.94953615,55144.9822338,3113017466835084616,0,76.75,3.6,-48.86,3.5,15.92,0.63,22.7,36.63,26.81,1.32,3.94,1.29,0.29,16.91,0.007,15.598,0.007,14.133,0.01,13.469,0.007,13.132,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.889,0.023,11.319,0.031,11.056,0.018,10.811,0.022,10.66,0.02,10.458,0.09,8.458,-99.0,0
120,60.2812533,33.1961094,60.28159846,33.1957269,55460.7454514,3085326177758513771,2,126.16,1.4,-72.6,1.4,21.97,0.21,14.07,32.77,31.41,0.39,-0.51,0.35,0.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.039,0.023,7.555,0.044,7.446,0.021,7.402,0.026,7.47,0.022,7.373,0.017,7.176,0.099,0
502,70.3342144,33.5226525,70.33419846,33.52263216,51539.3124537,3114451385580860705,2,67.07,1.1,-50.34,1.1,14.51,0.19,28.14,36.22,27.35,0.44,1.71,0.44,1.03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.113,0.021,7.786,0.042,7.689,0.016,7.633,0.025,7.694,0.02,7.664,0.017,7.515,0.14,0
490,70.0221361,34.0675669,70.02246413,34.06737184,55703.9726389,3114821305663083832,0,79.59,3.8,-76.83,3.7,18.9,0.64,16.48,35.96,27.7,1.16,-1.64,1.15,0.16,18.309,0.008,16.989,0.007,15.284,0.01,14.436,0.005,14.033,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.729,0.021,12.109,0.028,11.856,0.025,11.628,0.023,11.44,0.022,11.425,-99.0,8.732,-99.0,0
10004433,83.3414442,34.2936097,83.34151234,34.29341363,55054.654838,3130769775210004433,0,30.53,4.2,-84.3,4.2,18.1,0.9,21.92,39.0,23.22,1.45,-3.74,1.26,0.171303,18.544,0.011,17.302,0.006,0.0,0.0,14.507,0.004,14.052,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.75,0.023,12.166,0.022,11.856,0.018,11.614,0.024,11.395,0.023,11.0,0.129,8.905,-99.0,1
92,58.4710681,34.3596556,58.47136508,34.35946688,55712.7370255,3085697854117125767,1,82.6,3.4,-54.41,3.4,14.39,0.5,29.97,31.72,32.46,1.42,-2.89,1.32,0.42,16.244,0.004,14.999,0.005,0.0,0.0,13.058,0.005,12.635,0.003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.313,0.02,10.721,0.019,10.482,0.017,10.283,0.022,10.141,0.02,9.995,0.063,8.066,0.216,0
19,39.7381131,35.2011558,39.73883576,35.20099873,55643.5807986,2298634397067793734,0,191.61,3.3,-51.64,3.2,23.85,0.4,23.67,22.48,39.43,0.9,-0.8,0.68,0.21,16.523,0.004,15.3,0.005,0.0,0.0,13.258,0.003,13.13,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.621,0.02,11.023,0.024,10.728,0.02,10.582,0.024,10.472,0.021,10.403,0.069,9.163,-99.0,0
11,34.7276381,35.2182311,34.72837235,35.21811395,55699.2054398,2278310087305234082,2,198.72,3.2,-36.09,2.4,23.41,0.37,26.44,19.67,40.9,0.9,0.21,0.52,0.64,12.435,0.006,0.0,0.0,0.0,0.0,12.648,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.992,0.024,8.309,0.044,8.145,0.026,8.044,0.023,8.074,0.02,8.011,0.019,7.848,0.156,0
26,44.171895,35.3762711,44.17267243,35.37608212,55711.2454167,2305712952388490914,0,196.63,3.3,-62.94,3.3,25.75,0.41,21.63,24.81,38.01,0.82,-0.38,0.66,0.46,14.17,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.817,0.022,9.205,0.022,8.955,0.018,8.815,0.023,8.72,0.019,8.617,0.024,8.169,0.209,0
699,84.5746697,35.5025808,84.57480722,35.5023278,55662.3253588,3132532513419867004,0,32.12,4.3,-81.84,4.3,17.59,0.86,24.11,38.75,23.63,1.53,-1.86,1.31,0.43,15.406,0.007,14.514,0.005,0.0,0.0,14.401,0.007,12.551,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.837,0.023,10.248,0.022,9.97,0.018,9.78,0.024,9.656,0.021,9.46,0.042,8.246,0.248,0
61,53.1663225,35.6592936,53.1665938,35.65874216,40587.0,3089619885290720956,2,132.52,0.8,-58.34,0.8,19.7,0.11,19.55,29.1,34.84,0.25,0.47,0.22,1.32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.354,0.018,6.147,0.018,6.109,0.021,6.083,0.051,6.033,0.024,6.129,0.016,6.086,0.051,0
42390878,98.5461725,35.8667814,98.54615559,35.86658286,54484.6800232,3331107327442390878,0,-5.85,4.1,-94.81,4.1,20.3,0.9,27.98,39.6,22.2,1.36,-0.8,0.96,0.187595,17.901,0.01,0.0,0.0,0.0,0.0,14.664,0.005,14.554,0.008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.313,0.024,11.733,0.022,11.422,0.022,11.154,0.024,10.959,0.019,10.961,0.122,9.043,-99.0,1
97,58.9033767,35.9817011,58.90381754,35.98146994,55730.7760417,3087865209933199067,0,99.41,9.9,-69.31,9.9,17.49,1.43,21.36,31.45,32.73,3.38,-2.76,3.19,0.48,15.003,0.005,13.941,0.007,0.0,0.0,12.803,0.004,11.855,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.581,0.02,9.931,0.019,9.711,0.021,9.563,0.023,9.465,0.02,9.471,0.043,8.502,-99.0,0
85641528,90.7672481,36.1076708,90.76733804,36.1073295,55678.3149884,3326531180685641528,0,41.88,4.7,-119.76,4.7,26.2,1.0,22.3,39.2,22.84,1.16,2.1,0.91,0.319574,16.095,0.008,14.809,0.007,13.133,0.01,12.368,0.005,11.983,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.667,0.02,10.103,0.021,9.839,0.018,9.629,0.023,9.425,0.02,9.343,0.036,8.539,-99.0,1
83272180,38.6230953,36.21971,38.62395519,36.21955593,55629.0463889,2297939354383272180,0,224.14,3.8,-46.88,3.8,27.2,0.5,24.61,21.7,39.86,0.91,1.31,0.69,0.137583,18.858,0.011,17.518,0.007,0.0,0.0,14.406,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.461,0.021,11.826,0.019,11.466,0.019,11.228,0.024,11.022,0.021,10.758,0.092,8.615,-99.0,1
639,76.0470514,36.2601242,76.04735988,36.25977329,55872.8920139,3152529612294723017,0,81.35,3.6,-119.71,3.5,25.79,0.63,17.26,36.84,26.51,0.81,-2.28,0.79,0.15,17.303,0.008,16.087,0.006,14.509,0.01,13.775,0.005,13.424,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.111,0.02,11.493,0.023,11.215,0.02,11.028,0.024,10.897,0.02,10.78,0.094,8.522,-99.0,0
101,59.1940386,36.4115208,59.19457541,36.41128794,55750.0717361,3087919916477505171,0,125.97,3.4,-85.39,3.4,22.0,0.49,16.68,31.44,32.74,0.92,-1.96,0.87,0.33,16.299,0.005,0.0,0.0,0.0,0.0,0.0,0.0,12.271,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.981,0.023,10.384,0.021,10.102,0.019,9.922,0.022,9.74,0.02,9.577,0.045,9.001,-99.0,0
554,72.053995,36.7341433,72.0541927,36.73397232,55581.4369213,3139930934340316445,0,69.85,3.6,-88.8,3.6,18.96,0.61,18.71,35.66,28.08,1.11,-2.99,1.1,0.17,0.0,0.0,16.524,0.008,14.877,0.01,14.157,0.004,13.784,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.494,0.021,11.922,0.019,11.624,0.019,11.395,0.024,11.189,0.021,11.298,0.18,9.06,-99.0,0
43,48.9077125,37.4039828,48.90857751,37.40369898,55763.6357755,393338095005534148,0,204.72,3.3,-94.2,3.3,29.08,0.43,21.67,26.7,36.7,0.71,-1.61,0.61,0.51,13.798,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.317,0.023,8.635,0.021,8.41,0.018,8.271,0.022,8.165,0.02,8.017,0.018,7.489,0.116,0
3,30.5979594,37.4963192,30.59882553,37.49621604,55701.427963,2280180853531028486,0,246.54,9.6,-37.75,9.6,28.1,1.08,28.67,17.02,42.08,2.26,0.13,1.66,0.38,14.746,0.005,13.543,0.01,0.0,0.0,0.0,0.0,12.228,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.081,0.028,9.477,0.034,9.257,0.02,9.108,0.023,8.979,0.019,8.848,0.022,9.427,0.469,0
13,36.4101675,37.5427578,36.41125419,37.54255016,55565.5806134,2287197396342893722,0,282.75,3.1,-70.13,3.1,34.0,0.36,27.47,20.28,40.61,0.6,-0.78,0.45,0.38,14.59,0.007,13.535,0.006,0.0,0.0,11.955,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.712,0.022,9.103,0.023,8.842,0.016,8.687,0.022,8.554,0.02,8.382,0.023,8.483,0.322,0
32,45.4513394,37.5556306,45.45202049,37.55540427,55738.3092477,385590909017236645,0,169.72,3.4,-66.09,3.4,22.78,0.43,22.14,25.0,37.88,0.95,-1.17,0.78,0.26,16.376,0.005,15.137,0.005,0.0,0.0,0.0,0.0,12.569,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.306,0.02,10.701,0.019,10.43,0.018,10.273,0.024,10.11,0.021,9.956,0.048,9.1,0.499,0
132,61.3076492,37.7114636,61.30802894,37.71131514,55738.0885532,3095133412906480508,0,89.47,3.6,-55.97,3.6,15.46,0.53,27.52,31.85,32.33,1.39,1.07,1.31,0.23,0.0,0.0,0.0,0.0,14.489,0.006,13.885,0.005,13.648,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.416,0.027,11.759,0.032,11.514,0.023,11.377,0.023,11.262,0.022,11.861,0.309,9.139,-99.0,0
105,59.6420444,37.8389075,59.64251206,37.8386445,55790.1546181,3094448660945642403,0,118.4,3.4,-90.2,3.4,21.31,0.49,17.9,31.19,32.98,0.94,-2.88,0.91,0.39,15.11,0.005,13.959,0.007,0.0,0.0,0.0,0.0,11.959,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.623,0.02,10.021,0.021,9.778,0.017,9.634,0.023,9.517,0.019,9.457,0.043,8.952,0.528,0
135,61.4367717,38.2481147,61.43735573,38.24789278,55834.6571875,3095322665731203761,0,139.44,3.4,-75.62,3.4,23.04,0.5,17.44,31.73,32.45,0.89,3.43,0.83,0.33,0.0,0.0,0.0,0.0,13.621,0.007,0.0,0.0,12.183,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.837,0.026,10.21,0.032,9.954,0.021,9.771,0.023,9.598,0.02,9.445,0.036,8.456,0.289,0
289,66.0768125,38.4267169,66.07725745,38.42644166,55743.6221644,3137865946320092736,0,101.38,3.7,-103.26,3.7,22.11,0.57,17.3,33.28,30.87,0.97,-3.11,0.97,0.17,17.617,0.014,0.0,0.0,14.653,0.006,13.845,0.005,13.498,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.141,0.026,11.554,0.032,11.277,0.023,11.098,0.023,10.917,0.022,10.861,0.125,8.584,-99.0,0
30,44.9431353,38.9267228,44.94408224,38.92642714,55742.9342708,382805354080421872,0,227.05,3.4,-89.89,3.3,30.26,0.42,23.93,24.44,38.25,0.71,-1.1,0.58,0.31,16.168,0.008,14.928,0.006,14.166,0.007,12.971,0.01,11.92,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.411,0.02,9.779,0.015,9.517,0.02,9.298,0.022,9.119,0.021,8.953,0.027,8.631,0.35,0
45129989,102.4987017,39.4348736,102.49864164,39.43448623,55870.8790278,3359029145445129989,0,-23.61,4.9,-120.4,4.9,23.4,0.9,29.37,38.0,24.8,1.38,-1.11,1.02,0.35829,15.597,0.007,14.393,0.007,0.0,0.0,12.267,0.006,11.94,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.734,0.022,10.122,0.021,9.844,0.018,9.663,0.022,9.513,0.02,9.396,0.035,8.701,0.405,1
126,61.0295581,39.5097158,61.0301915,39.5095293,55246.8962037,3097377867100533956,2,141.8,1.8,-98.2,1.7,24.78,0.25,18.53,31.17,32.99,0.42,0.21,0.4,1.24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.817,0.019,5.475,0.026,5.397,0.016,5.264,0.066,5.084,0.03,5.329,0.016,5.307,0.035,0
55,50.9526756,39.5922531,50.95346855,39.59193699,55743.4535185,395903698125278673,0,170.17,3.8,-78.14,3.7,24.36,0.49,20.93,27.07,36.43,0.96,0.48,0.83,0.14,18.76,0.018,17.314,0.006,15.343,0.004,0.0,0.0,13.942,0.006,18.7150630951,0.009,17.3563842773,0.006,15.2371177673,0.005,14.4297170639,0.006,12.552,0.022,11.944,0.025,11.599,0.019,11.388,0.024,11.211,0.022,11.07,0.115,8.472,-99.0,0
130,61.2412242,39.6021306,61.24169785,39.60188739,55682.5505208,3097384771697533850,0,104.62,3.6,-87.7,3.5,19.58,0.51,20.33,31.22,32.95,1.07,-2.66,1.04,0.16,0.0,0.0,16.885,0.008,15.138,0.005,14.341,0.005,13.966,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.616,0.023,12.004,0.032,11.719,0.02,11.53,0.024,11.329,0.022,11.379,0.189,9.016,-99.0,0
20,40.2896211,39.60322,40.29027028,39.60308065,55693.1973032,380882574271350513,1,164.28,3.3,-48.55,3.2,20.45,0.39,26.89,21.97,39.72,1.04,0.17,0.8,0.23,16.862,0.006,0.0,0.0,0.0,0.0,13.488,0.004,12.97,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.752,0.018,11.165,0.017,10.914,0.018,10.652,0.025,10.481,0.021,10.274,0.057,9.119,-99.0,0
610,74.5541478,40.0568686,74.55474778,40.05670076,40587.0,3143421017237786760,2,60.64,0.9,-101.41,0.7,19.27,0.13,21.31,35.06,28.83,0.24,-3.68,0.24,1.34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.168,0.021,5.913,0.018,5.862,0.018,5.888,0.053,5.725,0.028,5.851,0.015,5.836,0.041,0
124,60.8908653,40.3620172,60.89134324,40.36174282,55866.9314005,3097927158467303450,0,114.06,3.3,-88.81,3.2,20.56,0.46,20.08,30.84,33.31,0.93,-1.36,0.9,0.34,0.0,0.0,14.762,0.007,13.358,0.01,14.419,0.006,12.247,0.006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.987,0.021,10.39,0.018,10.128,0.02,9.963,0.023,9.823,0.02,9.817,0.059,8.546,-99.0,0
71282963,96.1004647,40.5209381,96.10057302,40.52060237,55720.1779051,3355063283471282963,0,20.77,4.9,-119.9,4.9,22.6,0.9,26.98,37.6,25.36,1.45,3.01,1.04,0.428453,15.083,0.007,13.956,0.01,0.0,0.0,12.747,0.007,11.889,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.343,0.023,9.783,0.021,9.519,0.018,9.346,0.023,9.185,0.021,9.042,0.026,8.964,0.417,1
18,38.7634508,41.07828,38.76420693,41.07812455,55757.3553819,368870002190076888,0,176.56,3.2,-55.82,3.2,21.78,0.38,27.34,20.9,40.29,0.95,-0.88,0.75,0.26,16.605,0.006,15.33,0.007,0.0,0.0,13.05,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.373,0.02,10.797,0.02,10.522,0.016,10.362,0.024,10.207,0.021,10.168,0.058,9.1,-99.0,0
90837505,57.9863986,41.2046861,57.98701399,41.20438484,55748.8448611,429211204690837505,0,145.35,3.8,-97.28,3.8,24.0,0.5,20.1,29.5,34.51,0.94,-0.37,0.89,0.149405,0.0,0.0,16.882,0.008,15.055,0.004,14.193,0.004,13.78,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.449,0.021,11.897,0.03,11.538,0.022,11.319,0.023,11.116,0.021,11.129,0.145,9.028,-99.0,1
40680034,81.2259247,42.1576569,81.22607978,42.15731736,55801.0645486,3163535015540680034,0,36.69,3.9,-104.57,3.9,18.4,0.7,25.68,35.5,28.25,1.32,-3.86,1.13,0.357405,16.495,0.005,15.23,0.005,13.624,0.006,12.883,0.007,12.548,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.232,0.022,10.664,0.027,10.371,0.02,10.201,0.023,10.04,0.022,9.824,0.045,9.06,-99.0,1
463,69.2591956,42.5118153,69.25990755,42.5111516,55760.7609491,3147865136292100709,1,160.4,3.3,-207.18,3.3,39.29,0.5,25.93,32.71,31.47,0.49,-3.03,0.49,0.16,0.0,0.0,0.0,0.0,0.0,0.0,12.763,0.006,12.362,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.075,0.022,10.478,0.021,10.206,0.018,9.987,0.023,9.813,0.021,9.767,0.047,9.254,-99.0,0
25,43.5588067,42.588785,43.55952864,42.58858077,55235.0206713,377727820562622779,2,201.96,1.4,-82.13,0.9,26.37,0.16,25.09,22.91,39.18,0.32,-0.83,0.21,1.26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.882,0.027,5.682,0.04,5.572,0.026,5.568,0.068,5.436,0.029,5.608,0.014,5.508,0.034,0
59,51.6764856,43.2064083,51.67706159,43.2061414,55707.8768403,417963877122497007,0,136.34,3.6,-81.14,3.6,20.33,0.46,24.52,26.34,36.97,1.07,-1.51,0.98,0.15,17.539,0.009,16.353,0.005,14.921,0.005,14.182,0.007,13.866,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.612,0.023,11.995,0.031,11.762,0.019,11.605,0.024,11.44,0.022,12.046,0.388,8.686,-99.0,0
47103890,80.6988928,43.6304061,80.69911886,43.63008571,55793.6519792,3165177894936037918,0,63.47,3.9,-108.18,3.9,20.4,0.6,24.29,34.8,29.16,1.16,1.69,1.06,0.314442,16.286,0.005,15.106,0.005,13.587,0.007,12.896,0.005,12.582,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.311,0.023,10.672,0.032,10.415,0.023,10.242,0.024,10.098,0.021,10.071,0.056,8.669,0.345,1
49,49.6250261,44.5369494,49.62568837,44.53674197,55731.3726157,416856455663650714,0,157.89,3.5,-81.69,3.5,22.27,0.44,24.78,25.08,37.83,0.96,-0.02,0.86,0.61,0.0,0.0,14.804,0.007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.297,0.019,8.63,0.018,8.428,0.018,8.296,0.023,8.324,0.02,8.234,0.02,8.369,0.238,0
191,63.9882131,46.7266647,63.98888609,46.72626786,55875.4648727,526254335130209404,0,135.62,3.5,-134.19,3.4,26.19,0.47,23.33,29.47,34.52,0.77,-0.81,0.76,0.19,16.935,0.008,0.0,0.0,14.055,0.007,13.244,0.005,12.887,0.005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.583,0.022,11.049,0.03,10.752,0.021,10.526,0.022,10.345,0.02,10.336,0.077,8.283,-99.0,0
343,66.9238319,46.9276297,66.92413719,46.9274272,55366.0740856,532937930174702710,2,112.19,1.3,-136.8,1.4,24.72,0.19,23.32,30.23,33.86,0.32,-2.24,0.32,0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.892,0.029,7.434,0.016,7.331,0.017,7.261,0.028,7.333,0.019,7.282,0.017,7.077,0.092,0
324,66.556655,46.9959378,66.55740363,46.99552704,55803.2637731,532862921971910985,0,143.47,3.5,-124.01,3.4,26.33,0.48,23.46,30.1,33.98,0.76,3.35,0.76,0.26,16.713,0.006,0.0,0.0,0.0,0.0,13.036,0.005,12.376,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.001,0.023,10.409,0.023,10.118,0.018,9.897,0.022,9.706,0.02,9.53,0.041,8.898,-99.0,0
102,59.3701689,47.3404272,59.3707782,47.34018383,55747.6978356,522905567742206907,0,115.82,3.5,-75.65,3.5,18.18,0.46,28.58,27.76,35.91,1.14,3.47,1.1,0.19,17.56,0.005,0.0,0.0,14.676,0.01,13.933,0.004,13.588,0.004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.308,0.022,11.763,0.024,11.485,0.022,11.277,0.023,11.103,0.02,10.94,0.094,9.213,-99.0,0
424,68.3287633,49.8613072,68.32900473,49.8609265,55941.8188889,533959712678501231,0,78.47,2.4,-108.93,2.4,18.31,0.33,29.89,29.28,34.68,0.77,-2.44,0.75,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.749,0.041,8.142,0.057,7.992,0.021,7.921,0.022,7.99,0.018,7.922,0.018,7.765,0.145,0

